Towards Interpreting Recurrent Neural Networks through Probabilistic Abstraction

Neural networks are becoming a popular tool for solving many real-world problems such as object recognition and machine translation, thanks to its exceptional performance as an end-to-end solution. However, neural networks are complex black-box models, which hinders humans from interpreting and consequently trusting them in making critical decisions. Towards interpreting neural networks, several approaches have been proposed to extract simple deterministic models from neural networks. The results are not encouraging (e.g., low accuracy and limited scalability), fundamentally due to the limited expressiveness of such simple models. In this work, we propose an approach to extract probabilistic automata for interpreting an important class of neural networks, i.e., recurrent neural networks. Our work distinguishes itself from existing approaches in two important ways. One is that probability is used to compensate for the loss of expressiveness. This is inspired by the observation that human reasoning is often `probabilistic'. The other is that we adaptively identify the right level of abstraction so that a simple model is extracted in a request-specific way. We conduct experiments on several real-world datasets using state-of-the-art architectures including GRU and LSTM. The result shows that our approach significantly improves existing approaches in terms of accuracy or scalability. Lastly, we demonstrate the usefulness of the extracted models through detecting adversarial texts.

==> figs/run_examples.txt <==
ssh://dgl@10.27.32.124:22/home/dgl/project/virtualenv/py35/bin/python3.5 -u /home/dgl/project/learn_automata_rnn/experiments/run_example.py
[nltk_data] Downloading package stopwords to /home/dgl/nltk_data...
[nltk_data]   Package stopwords is already up-to-date!
MR GRU
=======================================
ORI_TRACE:director byler may yet have a great movie in him , but charlotte sometimes is only half of one .
PURE_TRACE:director byler may yet great movie charlotte sometimes half one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:sadly , 'garth' hasn't progressed as nicely as 'wayne . '
PURE_TRACE:sadly 'garth' progressed nicely 'wayne
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:not a film to rival to live , but a fine little amuse-bouche to keep your appetite whetted .
PURE_TRACE:film rival live fine little amuse-bouche keep appetite whetted
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:national lampoon's van wilder could be the worst thing to come out of national lampoon since class reunion
PURE_TRACE:national lampoon's van wilder could worst thing come national lampoon since class reunion
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:routine and rather silly .
PURE_TRACE:routine rather silly
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's obviously struck a responsive chord with many south koreans , and should work its magic in other parts of the world .
PURE_TRACE:obviously struck responsive chord many south koreans work magic parts world
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is a very ambitious project for a fairly inexperienced filmmaker , but good actors , good poetry and good music help sustain it .
PURE_TRACE:ambitious project fairly inexperienced filmmaker good actors good poetry good music help sustain
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the characters are based on stock clichÃ©s , and the attempt to complicate the story only defies credibility .
PURE_TRACE:characters based stock clichÃ©s attempt complicate story defies credibility
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as if drop dead gorgeous wasn't enough , this equally derisive clunker is fixated on the spectacle of small-town competition .
PURE_TRACE:drop dead gorgeous enough equally derisive clunker fixated spectacle small-town competition
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie has generic virtues , and despite a lot of involved talent , seems done by the numbers .
PURE_TRACE:movie generic virtues despite lot involved talent seems done numbers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if you value your time and money , find an escape clause and avoid seeing this trite , predictable rehash .
PURE_TRACE:value time money find escape clause avoid seeing trite predictable rehash
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the latest installment in the pokemon canon , pokemon 4ever is surprising less moldy and trite than the last two , likely because much of the japanese anime is set in a scenic forest where pokemon graze in peace .
PURE_TRACE:latest installment pokemon canon pokemon 4ever surprising less moldy trite last two likely much japanese anime set scenic forest pokemon graze peace
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:recalls quiet freak-outs like l'avventura and repulsion .
PURE_TRACE:recalls quiet freak-outs like l'avventura repulsion
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:a study in shades of gray , offering itself up in subtle plot maneuvers . . .
PURE_TRACE:study shades gray offering subtle plot maneuvers
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the basic premise is intriguing but quickly becomes distasteful and downright creepy .
PURE_TRACE:basic premise intriguing quickly becomes distasteful downright creepy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's all arty and jazzy and people sit and stare and turn away from one another instead of talking and it's all about the silences and if you're into that , have at it .
PURE_TRACE:arty jazzy people sit stare turn away one another instead talking silences
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:sewer rats could watch this movie and be so skeeved out that they'd need a shower .
PURE_TRACE:sewer rats could watch movie skeeved they'd need shower
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is an undeniably intriguing film from an adventurous young talent who finds his inspiration on the fringes of the american underground .
PURE_TRACE:undeniably intriguing film adventurous young talent finds inspiration fringes american underground
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the master of disguise may have made a great saturday night live sketch , but a great movie it is not .
PURE_TRACE:master disguise may made great saturday night live sketch great movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:to say that this vapid vehicle is downright doltish and uneventful is just as obvious as telling a country skunk that he has severe body odor .
PURE_TRACE:say vapid vehicle downright doltish uneventful obvious telling country skunk severe body odor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:deliriously funny , fast and loose , accessible to the uninitiated , and full of surprises
PURE_TRACE:deliriously funny fast loose accessible uninitiated full surprises
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . unlikable , uninteresting , unfunny , and completely , utterly inept .
PURE_TRACE:unlikable uninteresting unfunny completely utterly inept
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . salaciously simplistic .
PURE_TRACE:salaciously simplistic
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:makes for some truly odd , at times confusing , kids entertainment . . . but at least this time there's some centered storytelling to go along with all the weird stuff .
PURE_TRACE:makes truly odd times confusing kids entertainment least time there's centered storytelling go along weird stuff
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:nothing happens , and it happens to flat characters .
PURE_TRACE:nothing happens happens flat characters
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:pacino is the best he's been in years and keener is marvelous .
PURE_TRACE:pacino best he's years keener marvelous
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a deftly entertaining film , smartly played and smartly directed .
PURE_TRACE:deftly entertaining film smartly played smartly directed
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:tells a fascinating , compelling story .
PURE_TRACE:tells fascinating compelling story
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the story . . . is moldy and obvious .
PURE_TRACE:story moldy obvious
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:mild , meandering teen flick .
PURE_TRACE:mild meandering teen flick
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the plot is nothing but boilerplate clichÃ©s from start to finish , and the script assumes that not only would subtlety be lost on the target audience , but that it's also too stupid to realize that they've already seen this exact same movie a hundred times
PURE_TRACE:plot nothing boilerplate clichÃ©s start finish script assumes would subtlety lost target audience also stupid realize they've already seen exact movie hundred times
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:clooney directs this film always keeping the balance between the fantastic and the believable . . .
PURE_TRACE:clooney directs film always keeping balance fantastic believable
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:led by griffin's smartly nuanced performance and enthusiasm , the cast has a lot of fun with the material .
PURE_TRACE:led griffin's smartly nuanced performance enthusiasm cast lot fun material
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sometimes seems less like storytelling than something the otherwise compelling director needed to get off his chest .
PURE_TRACE:sometimes seems less like storytelling something otherwise compelling director needed get chest
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:two fairly dull -- contrasting and interlocking stories about miserable scandinavian settlers in 18th-century canada , and yuppie sailboaters in the here and now .
PURE_TRACE:two fairly dull contrasting interlocking stories miserable scandinavian settlers 18th-century canada yuppie sailboaters
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's played in the most straight-faced fashion , with little humor to lighten things up . the heavy-handed film is almost laughable as a consequence .
PURE_TRACE:played straight-faced fashion little humor lighten things heavy-handed film almost laughable consequence
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you could nap for an hour and not miss a thing .
PURE_TRACE:could nap hour miss thing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i was amused and entertained by the unfolding of bielinsky's cleverly constructed scenario , and greatly impressed by the skill of the actors involved in the enterprise .
PURE_TRACE:amused entertained unfolding bielinsky's cleverly constructed scenario greatly impressed skill actors involved enterprise
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:nair stuffs the film with dancing , henna , ornamentation , and group song , but her narrative clichÃ©s and telegraphed episodes smell of old soap opera .
PURE_TRACE:nair stuffs film dancing henna ornamentation group song narrative clichÃ©s telegraphed episodes smell old soap opera
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a cheerful enough but imminently forgettable rip-off of besson's earlier work .
PURE_TRACE:cheerful enough imminently forgettable rip-off besson's earlier work
LABEL:0
L1_TRACE:['S', 1, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a refreshingly honest and ultimately touching tale of the sort of people usually ignored in contemporary american film . search it out .
PURE_TRACE:refreshingly honest ultimately touching tale sort people usually ignored contemporary american film search
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the entire point of a shaggy dog story , of course , is that it goes nowhere , and this is classic nowheresville in every sense .
PURE_TRACE:entire point shaggy dog story course goes nowhere classic nowheresville every sense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it is hard not to be especially grateful for freedom after a film like this .
PURE_TRACE:hard especially grateful freedom film like
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the biggest problem with roger avary's uproar against the mpaa is that , even in all its director's cut glory , he's made a film that's barely shocking , barely interesting and most of all , barely anything .
PURE_TRACE:biggest problem roger avary's uproar mpaa even director's cut glory he's made film that's barely shocking barely interesting barely anything
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i can only imagine one thing worse than kevin spacey trying on an irish accent , and that's sultry linda fiorentino doing the same thing .
PURE_TRACE:imagine one thing worse kevin spacey trying irish accent that's sultry linda fiorentino thing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:though lan yu lacks a sense of dramatic urgency , the film makes up for it with a pleasing verisimilitude .
PURE_TRACE:though lan yu lacks sense dramatic urgency film makes pleasing verisimilitude
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:it takes talent to make a lifeless movie about the most heinous man who ever lived .
PURE_TRACE:takes talent make lifeless movie heinous man ever lived
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i have no problem with " difficult " movies , or movies that ask the audience to meet them halfway and connect the dots instead of having things all spelled out . but first , you have to give the audience a reason to want to put for that effort , and " i
PURE_TRACE:problem difficult movies movies ask audience meet halfway connect dots instead things spelled first give audience reason want put effort
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:does an impressive job of relating the complicated history of the war and of filling in the background .
PURE_TRACE:impressive job relating complicated history war filling background
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:unless you come in to the film with a skateboard under your arm , you're going to feel like you weren't invited to the party .
PURE_TRACE:unless come film skateboard arm going feel like invited party
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the ill-conceived modern-day ending falls flat where it should deliver a moral punch .
PURE_TRACE:ill-conceived modern-day ending falls flat deliver moral punch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there is no pleasure in watching a child suffer . just embarrassment and a vague sense of shame .
PURE_TRACE:pleasure watching child suffer embarrassment vague sense shame
LABEL:0
L1_TRACE:['S', 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:well-meaning to a fault , antwone fisher manages the dubious feat of turning one man's triumph of will into everyman's romance comedy .
PURE_TRACE:well-meaning fault antwone fisher manages dubious feat turning one man's triumph everyman's romance comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:just how these families interact may surprise you .
PURE_TRACE:families interact may surprise
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:that rare movie that works on any number of levels -- as a film of magic and whimsy for children , a heartfelt romance for teenagers and a compelling argument about death , both pro and con , for adults .
PURE_TRACE:rare movie works number levels film magic whimsy children heartfelt romance teenagers compelling argument death pro con adults
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an extremely funny , ultimately heartbreaking look at life in contemporary china .
PURE_TRACE:extremely funny ultimately heartbreaking look life contemporary china
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:more tiring than anything .
PURE_TRACE:tiring anything
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:expands the limits of what a film can be , taking us into the lives of women to whom we might not give a second look if we passed them on the street .
PURE_TRACE:expands limits film taking us lives women might give second look passed street
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:mr . deeds is not really a film as much as it is a loose collection of not-so-funny gags , scattered moments of lazy humor .
PURE_TRACE:mr deeds really film much loose collection not-so-funny gags scattered moments lazy humor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . standard guns versus martial arts cliche with little new added .
PURE_TRACE:standard guns versus martial arts cliche little new added
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i hate this movie
PURE_TRACE:hate movie
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:abderrahmane sissako's heremakono ( waiting for happiness ) is an elegiac portrait of a transit city on the west african coast struggling against foreign influences .
PURE_TRACE:abderrahmane sissako's heremakono waiting happiness elegiac portrait transit city west african coast struggling foreign influences
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a bright , inventive , thoroughly winning flight of revisionist fancy .
PURE_TRACE:bright inventive thoroughly winning flight revisionist fancy
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:arteta paints a picture of lives lived in a state of quiet desperation .
PURE_TRACE:arteta paints picture lives lived state quiet desperation
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:marinated in clichÃ©s and mawkish dialogue .
PURE_TRACE:marinated clichÃ©s mawkish dialogue
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a puzzling experience .
PURE_TRACE:puzzling experience
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:leading a double life in an american film only comes to no good , but not here . matters play out realistically if not always fairly .
PURE_TRACE:leading double life american film comes good matters play realistically always fairly
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:impresses you with its open-endedness and surprises .
PURE_TRACE:impresses open-endedness surprises
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:it's difficult to discern if this is a crazy work of disturbed genius or merely 90 minutes of post-adolescent electra rebellion .
PURE_TRACE:difficult discern crazy work disturbed genius merely 90 minutes post-adolescent electra rebellion
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the rest of the plot is impossible to explain without blowing whatever tension there is , although it's more comedy than suspense de palma creates .
PURE_TRACE:rest plot impossible explain without blowing whatever tension although comedy suspense de palma creates
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:most thrillers send audiences out talking about specific scary scenes or startling moments ; " frailty " leaves us with the terrifying message that the real horror may be waiting for us at home .
PURE_TRACE:thrillers send audiences talking specific scary scenes startling moments frailty leaves us terrifying message real horror may waiting us home
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a visually seductive , unrepentantly trashy take on rice's second installment of her vampire chronicles .
PURE_TRACE:visually seductive unrepentantly trashy take rice's second installment vampire chronicles
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:plods along , minus the twisted humor and eye-popping visuals that have made miike . . . a cult hero .
PURE_TRACE:plods along minus twisted humor eye-popping visuals made miike cult hero
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:exposing the ways we fool ourselves is one hour photo's real strength .
PURE_TRACE:exposing ways fool one hour photo's real strength
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:puts on airs of a hal hartley wannabe film -- without the vital comic ingredient of the hilarious writer-director himself .
PURE_TRACE:puts airs hal hartley wannabe film without vital comic ingredient hilarious writer-director
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the best animated feature to hit theaters since beauty and the beast 11 years ago .
PURE_TRACE:best animated feature hit theaters since beauty beast 11 years ago
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:puts a refreshing and comical spin on the all-too-familiar saga of the contemporary single woman .
PURE_TRACE:puts refreshing comical spin all-too-familiar saga contemporary single woman
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a little more intensity and a little less charm would have saved this film a world of hurt .
PURE_TRACE:little intensity little less charm would saved film world hurt
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:cedar takes a very open-minded approach to this sensitive material , showing impressive control , both visually and in the writing .
PURE_TRACE:cedar takes open-minded approach sensitive material showing impressive control visually writing
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an essentially awkward version of the lightweight female empowerment picture we've been watching for decades
PURE_TRACE:essentially awkward version lightweight female empowerment picture we've watching decades
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a cool event for the whole family . maybe not a classic , but a movie the kids will want to see over and over again .
PURE_TRACE:cool event whole family maybe classic movie kids want see
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this stuck pig of a movie flails limply between bizarre comedy and pallid horror .
PURE_TRACE:stuck pig movie flails limply bizarre comedy pallid horror
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's anchored by splendid performances from an honored screen veteran and a sparkling newcomer who instantly transform themselves into a believable mother daughter pair .
PURE_TRACE:anchored splendid performances honored screen veteran sparkling newcomer instantly transform believable mother daughter pair
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the overall effect is less like a children's movie than a recruitment film for future hollywood sellouts .
PURE_TRACE:overall effect less like children's movie recruitment film future hollywood sellouts
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there has been much puzzlement among critics about what the election symbolizes . i believe the message is in the messenger : the agent is a woman .
PURE_TRACE:much puzzlement among critics election symbolizes believe message messenger agent woman
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a bracing , unblinking work that serves as a painful elegy and sobering cautionary tale .
PURE_TRACE:bracing unblinking work serves painful elegy sobering cautionary tale
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:just not campy enough
PURE_TRACE:campy enough
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:brings to a spectacular completion one of the most complex , generous and subversive artworks of the last decade .
PURE_TRACE:brings spectacular completion one complex generous subversive artworks last decade
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it becomes gimmicky instead of compelling . " interview " loses its overall sense of mystery and becomes a tv episode rather than a documentary that you actually buy into .
PURE_TRACE:becomes gimmicky instead compelling interview loses overall sense mystery becomes tv episode rather documentary actually buy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:resurrection has the dubious distinction of being a really bad imitation of the really bad blair witch project .
PURE_TRACE:resurrection dubious distinction really bad imitation really bad blair witch project
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:exhilarating but blatantly biased .
PURE_TRACE:exhilarating blatantly biased
LABEL:1
L1_TRACE:['S', 0, 0, 0, 'P']
=======================================
ORI_TRACE:would that greengrass had gone a tad less for grit and a lot more for intelligibility .
PURE_TRACE:would greengrass gone tad less grit lot intelligibility
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jackson is always watchable .
PURE_TRACE:jackson always watchable
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:offers a clear-eyed chronicle of a female friendship that is more complex and honest than anything represented in a hollywood film .
PURE_TRACE:offers clear-eyed chronicle female friendship complex honest anything represented hollywood film
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:writer-director walter hill and co-writer david giler try to create characters out of the obvious cliches , but wind up using them as punching bags .
PURE_TRACE:writer-director walter hill co-writer david giler try create characters obvious cliches wind using punching bags
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:lin chung's voice is rather unexceptional , even irritating ( at least to this western ear ) , making it awfully hard to buy the impetus for the complicated love triangle that develops between the three central characters .
PURE_TRACE:lin chung's voice rather unexceptional even irritating least western ear making awfully hard buy impetus complicated love triangle develops three central characters
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film's few ideas are stretched to the point of evaporation ; the whole central section is one big chase that seems to have no goal and no urgency . it's just filler .
PURE_TRACE:film's ideas stretched point evaporation whole central section one big chase seems goal urgency filler
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:nothing but one relentlessly depressing situation after another for its entire running time , something that you could easily be dealing with right now in your lives .
PURE_TRACE:nothing one relentlessly depressing situation another entire running time something could easily dealing right lives
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie suffers from two fatal ailments -- a dearth of vitality and a story that's shapeless and uninflected .
PURE_TRACE:movie suffers two fatal ailments dearth vitality story that's shapeless uninflected
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the comedy is nonexistent .
PURE_TRACE:comedy nonexistent
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:a movie that at its best doesn't just make the most out of its characters' flaws but insists on the virtue of imperfection .
PURE_TRACE:movie best make characters' flaws insists virtue imperfection
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not so much funny as aggressively sitcom-cute , it's full of throwaway one-liners , not-quite jokes , and a determined tv amiability that allen personifies .
PURE_TRACE:much funny aggressively sitcom-cute full throwaway one-liners not-quite jokes determined tv amiability allen personifies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:overall , it's a wacky and inspired little film that works effortlessly at delivering genuine , acerbic laughs .
PURE_TRACE:overall wacky inspired little film works effortlessly delivering genuine acerbic laughs
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a mostly tired retread of several other mob tales .
PURE_TRACE:mostly tired retread several mob tales
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:however stale the material , lawrence's delivery remains perfect ; his great gift is that he can actually trick you into thinking some of this worn-out , pandering palaver is actually funny .
PURE_TRACE:however stale material lawrence's delivery remains perfect great gift actually trick thinking worn-out pandering palaver actually funny
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:fails to bring as much to the table .
PURE_TRACE:fails bring much table
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a movie in which two not very absorbing characters are engaged in a romance you can't wait to see end .
PURE_TRACE:movie two absorbing characters engaged romance can't wait see end
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 0, 1, 'P']
=======================================
ORI_TRACE:flavorful and romantic , you could call this how martha got her groove back -- assuming , that is , she ever had one to begin with .
PURE_TRACE:flavorful romantic could call martha got groove back assuming ever one begin
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the jokes are telegraphed so far in advance they must have been lost in the mail .
PURE_TRACE:jokes telegraphed far advance must lost mail
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the problem with antwone fisher is that it has a screenplay written by antwone fisher based on the book by antwone fisher .
PURE_TRACE:problem antwone fisher screenplay written antwone fisher based book antwone fisher
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:during the tuxedo's 90 minutes of screen time , there isn't one true 'chan moment' .
PURE_TRACE:tuxedo's 90 minutes screen time one true 'chan moment'
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a great ending doesn't make up for a weak movie , and crazy as hell doesn't even have a great ending .
PURE_TRACE:great ending make weak movie crazy hell even great ending
LABEL:0
L1_TRACE:['S', 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:though there are many tense scenes in trapped , they prove more distressing than suspenseful .
PURE_TRACE:though many tense scenes trapped prove distressing suspenseful
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:it's a very sincere work , but it would be better as a diary or documentary .
PURE_TRACE:sincere work would better diary documentary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:it's consistently funny , in an irresistible junior-high way , and consistently free of any gag that would force you to give it a millisecond of thought .
PURE_TRACE:consistently funny irresistible junior-high way consistently free gag would force give millisecond thought
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:while there's likely very little crossover appeal to those without much interest in the elizabethans ( as well as rank frustration from those in the know about rubbo's dumbed-down tactics ) , much ado about something is an amicable endeavor .
PURE_TRACE:there's likely little crossover appeal without much interest elizabethans well rank frustration know rubbo's dumbed-down tactics much ado something amicable endeavor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:succumbs to the same kind of maudlin , sentimental mysticism that mars the touched by an angel school of non-god spiritual-uplift movies .
PURE_TRACE:succumbs kind maudlin sentimental mysticism mars touched angel school non-god spiritual-uplift movies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:how inept is serving sara ? it makes even elizabeth hurley seem graceless and ugly .
PURE_TRACE:inept serving sara ? makes even elizabeth hurley seem graceless ugly
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:wang xiaoshuai directs this intricately structured and well-realized drama that presents a fascinating glimpse of urban life and the class warfare that embroils two young men .
PURE_TRACE:wang xiaoshuai directs intricately structured well-realized drama presents fascinating glimpse urban life class warfare embroils two young men
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a sweet , laugh-a-minute crowd pleaser that lifts your spirits as well as the corners of your mouth .
PURE_TRACE:sweet laugh-a-minute crowd pleaser lifts spirits well corners mouth
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:little more than a frothy vanity project .
PURE_TRACE:little frothy vanity project
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:moretti's compelling anatomy of grief and the difficult process of adapting to loss .
PURE_TRACE:moretti's compelling anatomy grief difficult process adapting loss
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:basically a static series of semi-improvised ( and semi-coherent ) raps between the stars .
PURE_TRACE:basically static series semi-improvised semi-coherent raps stars
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the story has little wit and no surprises .
PURE_TRACE:story little wit surprises
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a captivating coming-of-age story that may also be the first narrative film to be truly informed by the wireless age .
PURE_TRACE:captivating coming-of-age story may also first narrative film truly informed wireless age
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an unremarkable , modern action comedy buddy movie whose only nod to nostalgia is in the title .
PURE_TRACE:unremarkable modern action comedy buddy movie whose nod nostalgia title
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:it's something of the ultimate scorsese film , with all the stomach-turning violence , colorful new york gang lore and other hallmarks of his personal cinema painted on their largest-ever historical canvas .
PURE_TRACE:something ultimate scorsese film stomach-turning violence colorful new york gang lore hallmarks personal cinema painted largest-ever historical canvas
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:high crimes carries almost no organic intrigue as a government marine legal mystery , and that's because the movie serves up all of that stuff , nearly subliminally , as the old-hat province of male intrigue .
PURE_TRACE:high crimes carries almost organic intrigue government marine legal mystery that's movie serves stuff nearly subliminally old-hat province male intrigue
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:fisher has bared his soul and confronted his own shortcomings here in a way . . . that feels very human and very true to life .
PURE_TRACE:fisher bared soul confronted shortcomings way feels human true life
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:" what john does is heroic , but we don't condone it , " one of the film's stars recently said , a tortuous comment that perfectly illustrates the picture's moral schizophrenia .
PURE_TRACE:john heroic condone one film's stars recently said tortuous comment perfectly illustrates picture's moral schizophrenia
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:as a belated nod to some neglected all-stars , standing in the shadows of motown is cultural history of the best kind : informative , revealing and richly entertaining .
PURE_TRACE:belated nod neglected all-stars standing shadows motown cultural history best kind informative revealing richly entertaining
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:no sophomore slump for director sam mendes , who segues from oscar winner to oscar-winning potential with a smooth sleight of hand .
PURE_TRACE:sophomore slump director sam mendes segues oscar winner oscar-winning potential smooth sleight hand
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:see clockstoppers if you have nothing better to do with 94 minutes . but be warned , you too may feel time has decided to stand still . or that the battery on your watch has died .
PURE_TRACE:see clockstoppers nothing better 94 minutes warned may feel time decided stand still battery watch died
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the journey to the secret's eventual discovery is a separate adventure , and thrill enough .
PURE_TRACE:journey secret's eventual discovery separate adventure thrill enough
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:stale , futile scenario .
PURE_TRACE:stale futile scenario
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:savvy director robert j . siegel and his co-writers keep the story subtle and us in suspense .
PURE_TRACE:savvy director robert j siegel co-writers keep story subtle us suspense
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:for a guy who has waited three years with breathless anticipation for a new hal hartley movie to pore over , no such thing is a big letdown .
PURE_TRACE:guy waited three years breathless anticipation new hal hartley movie pore thing big letdown
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:shocking only in that it reveals the filmmaker's bottomless pit of self-absorption .
PURE_TRACE:shocking reveals filmmaker's bottomless pit self-absorption
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:allen se atreve a atacar , a atacarse y nos ofrece gags que van de la sonrisa a la risa de larga duraciÃ³n
PURE_TRACE:allen se atreve atacar atacarse nos ofrece gags que van de la sonrisa la risa de larga duraciÃ³n
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:forget about one oscar nomination for julianne moore this year - she should get all five .
PURE_TRACE:forget one oscar nomination julianne moore year - get five
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:bad in such a bizarre way that it's almost worth seeing , if only to witness the crazy confluence of purpose and taste .
PURE_TRACE:bad bizarre way almost worth seeing witness crazy confluence purpose taste
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:'estupendamente actuada , sumamente emotiva y profundamente humana , es una experiencia fÃ­lmica imposible de olvidar'
PURE_TRACE:'estupendamente actuada sumamente emotiva profundamente humana es una experiencia fÃ­lmica imposible de olvidar'
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:at every opportunity to do something clever , the film goes right over the edge and kills every sense of believability . . . all you have left is a no-surprise series of explosions and violence while banderas looks like he's not trying to laugh at how bad it
PURE_TRACE:every opportunity something clever film goes right edge kills every sense believability left no-surprise series explosions violence banderas looks like he's trying laugh bad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie has very little to offer besides unintentional laughs .
PURE_TRACE:movie little offer besides unintentional laughs
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sensitive and expertly acted crowd-pleaser that isn't above a little broad comedy and a few unabashedly sentimental tears .
PURE_TRACE:sensitive expertly acted crowd-pleaser little broad comedy unabashedly sentimental tears
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:utterly lacking in charm , wit and invention , roberto benigni's pinocchio is an astonishingly bad film .
PURE_TRACE:utterly lacking charm wit invention roberto benigni's pinocchio astonishingly bad film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there are just too many characters saying too many clever things and getting into too many pointless situations . where's the movie here ?
PURE_TRACE:many characters saying many clever things getting many pointless situations where's movie ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an intimate contemplation of two marvelously messy lives .
PURE_TRACE:intimate contemplation two marvelously messy lives
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if h . g . wells had a time machine and could take a look at his kin's reworked version , what would he say ? 'it looks good , sonny , but you missed the point . '
PURE_TRACE:h g wells time machine could take look kin's reworked version would say ? 'it looks good sonny missed point
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:none of the characters or plot-lines are fleshed-out enough to build any interest .
PURE_TRACE:none characters plot-lines fleshed-out enough build interest
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a film that suffers because of its many excesses .
PURE_TRACE:film suffers many excesses
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film is insightful about kissinger's background and history .
PURE_TRACE:film insightful kissinger's background history
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the chateau has one very funny joke and a few other decent ones , but all it amounts to is a mildly funny , sometimes tedious , ultimately insignificant film .
PURE_TRACE:chateau one funny joke decent ones amounts mildly funny sometimes tedious ultimately insignificant film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a silly , self-indulgent film about a silly , self-indulgent filmmaker .
PURE_TRACE:silly self-indulgent film silly self-indulgent filmmaker
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie stays afloat thanks to its hallucinatory production design .
PURE_TRACE:movie stays afloat thanks hallucinatory production design
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie is full of fine performances , led by josef bierbichler as brecht and monica bleibtreu as helene weigel , his wife .
PURE_TRACE:movie full fine performances led josef bierbichler brecht monica bleibtreu helene weigel wife
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the piece plays as well as it does thanks in large measure to anspaugh's three lead actresses .
PURE_TRACE:piece plays well thanks large measure anspaugh's three lead actresses
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:richard gere and diane lane put in fine performances as does french actor oliver martinez .
PURE_TRACE:richard gere diane lane put fine performances french actor oliver martinez
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it is an indelible epic american story about two families , one black and one white , facing change in both their inner and outer lives .
PURE_TRACE:indelible epic american story two families one black one white facing change inner outer lives
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie enters a realm where few non-porn films venture , and comes across as darkly funny , energetic , and surprisingly gentle .
PURE_TRACE:movie enters realm non-porn films venture comes across darkly funny energetic surprisingly gentle
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it may not be particularly innovative , but the film's crisp , unaffected style and air of gentle longing make it unexpectedly rewarding .
PURE_TRACE:may particularly innovative film's crisp unaffected style air gentle longing make unexpectedly rewarding
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not only better than its predecessor , it may rate as the most magical and most fun family fare of this or any recent holiday season .
PURE_TRACE:better predecessor may rate magical fun family fare recent holiday season
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie does such an excellent job of critiquing itself at every faltering half-step of its development that criticizing feels more like commiserating .
PURE_TRACE:movie excellent job critiquing every faltering half-step development criticizing feels like commiserating
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there is something that is so meditative and lyrical about babak payami's boldly quirky iranian drama secret ballot . . . a charming and evoking little ditty that manages to show the gentle and humane side of middle eastern world politics
PURE_TRACE:something meditative lyrical babak payami's boldly quirky iranian drama secret ballot charming evoking little ditty manages show gentle humane side middle eastern world politics
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:'linklater fans , or pretentious types who want to appear avant-garde will suck up to this project . . . '
PURE_TRACE:'linklater fans pretentious types want appear avant-garde suck project
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the year's happiest surprise , a movie that deals with a real subject in an always surprising way .
PURE_TRACE:year's happiest surprise movie deals real subject always surprising way
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:lame , haphazard teen comedy .
PURE_TRACE:lame haphazard teen comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:enough similarities to gymkata and howie long's firestorm that my fingernails instinctively crawled towards my long-suffering eyeballs .
PURE_TRACE:enough similarities gymkata howie long's firestorm fingernails instinctively crawled towards long-suffering eyeballs
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:aggressive self-glorification and a manipulative whitewash . stay for the credits and see a devastating comic impersonation by dustin hoffman that is revelatory .
PURE_TRACE:aggressive self-glorification manipulative whitewash stay credits see devastating comic impersonation dustin hoffman revelatory
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:nelson's intentions are good , but the end result does no justice to the story itself . it's horribly depressing and not very well done .
PURE_TRACE:nelson's intentions good end result justice story horribly depressing well done
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . a cute and sometimes side-splittingly funny blend of legally blonde and drop dead gorgeous , starring piper perabo in what could be her breakthrough role .
PURE_TRACE:cute sometimes side-splittingly funny blend legally blonde drop dead gorgeous starring piper perabo could breakthrough role
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:we admire this film for its harsh objectivity and refusal to seek our tears , our sympathies .
PURE_TRACE:admire film harsh objectivity refusal seek tears sympathies
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it wouldn't matter so much that this arrogant richard pryor wannabe's routine is offensive , puerile and unimaginatively foul-mouthed if it was at least funny .
PURE_TRACE:matter much arrogant richard pryor wannabe's routine offensive puerile unimaginatively foul-mouthed least funny
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:just like every other seagal movie , only louder and without that silly ponytail .
PURE_TRACE:like every seagal movie louder without silly ponytail
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the sequel has turned completely and irrevocably bizarre to the point of utter nonsense .
PURE_TRACE:sequel turned completely irrevocably bizarre point utter nonsense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:full of profound , real-life moments that anyone can relate to , it deserves a wide audience .
PURE_TRACE:full profound real-life moments anyone relate deserves wide audience
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:well-intentioned though it may be , its soap-opera morality tales have the antiseptic , preprogrammed feel of an after-school special .
PURE_TRACE:well-intentioned though may soap-opera morality tales antiseptic preprogrammed feel after-school special
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a 93-minute condensation of a 26-episode tv series , with all of the pitfalls of such you'd expect .
PURE_TRACE:93-minute condensation 26-episode tv series pitfalls expect
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a wry , affectionate delight .
PURE_TRACE:wry affectionate delight
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:mark me down as a non-believer in werewolf films that are not serious and rely on stupidity as a substitute for humor .
PURE_TRACE:mark non-believer werewolf films serious rely stupidity substitute humor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:hoffman waits too long to turn his movie in an unexpected direction , and even then his tone retains a genteel , prep-school quality that feels dusty and leatherbound .
PURE_TRACE:hoffman waits long turn movie unexpected direction even tone retains genteel prep-school quality feels dusty leatherbound
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 'N']
=======================================
ORI_TRACE:well-nigh unendurable . . . though the picture strains to become cinematic poetry , it remains depressingly prosaic and dull .
PURE_TRACE:well-nigh unendurable though picture strains become cinematic poetry remains depressingly prosaic dull
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:laughably , irredeemably awful .
PURE_TRACE:laughably irredeemably awful
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:as an actor , the rock is aptly named .
PURE_TRACE:actor rock aptly named
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:part of the charm of satin rouge is that it avoids the obvious with humour and lightness .
PURE_TRACE:part charm satin rouge avoids obvious humour lightness
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:another boorish movie from the i-heard-a-joke- at-a-frat-party school of screenwriting .
PURE_TRACE:another boorish movie i-heard-a-joke- at-a-frat-party school screenwriting
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this movie seems to have been written using mad-libs . there can be no other explanation . hilariously inept and ridiculous .
PURE_TRACE:movie seems written using mad-libs explanation hilariously inept ridiculous
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:watching austin powers in goldmember is like binging on cotton candy . it's sweet and fluffy at the time , but it may leave you feeling a little sticky and unsatisfied .
PURE_TRACE:watching austin powers goldmember like binging cotton candy sweet fluffy time may leave feeling little sticky unsatisfied
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:far from perfect , but its heart is in the right place . . . innocent and well-meaning .
PURE_TRACE:far perfect heart right place innocent well-meaning
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:she's as rude and profane as ever , always hilarious and , most of the time , absolutely right in her stinging social observations .
PURE_TRACE:rude profane ever always hilarious time absolutely right stinging social observations
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:watching it is rather like viewing a long soap opera in which only the first episode was any good .
PURE_TRACE:watching rather like viewing long soap opera first episode good
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:audiences conditioned to getting weepy over saucer-eyed , downy-cheeked moppets and their empathetic caretakers will probably feel emotionally cheated by the film's tart , sugar-free wit .
PURE_TRACE:audiences conditioned getting weepy saucer-eyed downy-cheeked moppets empathetic caretakers probably feel emotionally cheated film's tart sugar-free wit
LABEL:1
L1_TRACE:['S', 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:you wonder why enough wasn't just a music video rather than a full-length movie .
PURE_TRACE:wonder enough music video rather full-length movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:downbeat , period-perfect biopic hammers home a heavy-handed moralistic message .
PURE_TRACE:downbeat period-perfect biopic hammers home heavy-handed moralistic message
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:barely manages for but a few seconds over its seemingly eternal running time to pique your interest , your imagination , your empathy or anything , really , save your disgust and your indifference .
PURE_TRACE:barely manages seconds seemingly eternal running time pique interest imagination empathy anything really save disgust indifference
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:the sweetest thing is expressly for idiots who don't care what kind of sewage they shovel into their mental gullets to simulate sustenance .
PURE_TRACE:sweetest thing expressly idiots care kind sewage shovel mental gullets simulate sustenance
LABEL:0
L1_TRACE:['S', 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a terrible movie in every regard , and utterly painful to watch .
PURE_TRACE:terrible movie every regard utterly painful watch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:though a touch too arthouse 101 in its poetic symbolism , heaven proves to be a good match of the sensibilities of two directors .
PURE_TRACE:though touch arthouse 101 poetic symbolism heaven proves good match sensibilities two directors
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:probes in a light-hearted way the romantic problems of individuals for whom the yearning for passion spells discontent .
PURE_TRACE:probes light-hearted way romantic problems individuals yearning passion spells discontent
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an exhausting family drama about a porcelain empire and just as hard a flick as its subject matter .
PURE_TRACE:exhausting family drama porcelain empire hard flick subject matter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:foster nails the role , giving a tight , focused performance illuminated by shards of feeling .
PURE_TRACE:foster nails role giving tight focused performance illuminated shards feeling
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in my opinion , analyze that is not as funny or entertaining as analyze this , but it is a respectable sequel .
PURE_TRACE:opinion analyze funny entertaining analyze respectable sequel
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:land , people and narrative flow together in a stark portrait of motherhood deferred and desire explored .
PURE_TRACE:land people narrative flow together stark portrait motherhood deferred desire explored
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:gosling's combination of explosive physical energy and convincing intelligence helps create a complex , unpredictable character .
PURE_TRACE:gosling's combination explosive physical energy convincing intelligence helps create complex unpredictable character
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:time of favor could have given audiences the time of day by concentrating on the elements of a revealing alienation among a culture of people who sadly are at hostile odds with one another through recklessness and retaliation .
PURE_TRACE:time favor could given audiences time day concentrating elements revealing alienation among culture people sadly hostile odds one another recklessness retaliation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:katz's documentary doesn't have much panache , but with material this rich it doesn't need it .
PURE_TRACE:katz's documentary much panache material rich need
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sunk by way too much indulgence of scene-chewing , teeth-gnashing actorliness .
PURE_TRACE:sunk way much indulgence scene-chewing teeth-gnashing actorliness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a swashbuckling tale of love , betrayal , revenge and above all , faith .
PURE_TRACE:swashbuckling tale love betrayal revenge faith
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:spider-man is about growing strange hairs , getting a more mature body , and finding it necessary to hide new secretions from the parental units .
PURE_TRACE:spider-man growing strange hairs getting mature body finding necessary hide new secretions parental units
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's only one way to kill michael myers for good : stop buying tickets to these movies .
PURE_TRACE:there's one way kill michael myers good stop buying tickets movies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:distances you by throwing out so many red herrings , so many false scares , that the genuine ones barely register .
PURE_TRACE:distances throwing many red herrings many false scares genuine ones barely register
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:it's a glorified sitcom , and a long , unfunny one at that .
PURE_TRACE:glorified sitcom long unfunny one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the great pity is that those responsible didn't cut their losses â and ours â and retitle it the adventures of direct-to-video nash , and send it to its proper home .
PURE_TRACE:great pity responsible cut losses â â retitle adventures direct-to-video nash send proper home
LABEL:0
L1_TRACE:['S', 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the story gives ample opportunity for large-scale action and suspense , which director shekhar kapur supplies with tremendous skill .
PURE_TRACE:story gives ample opportunity large-scale action suspense director shekhar kapur supplies tremendous skill
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:when a film is created solely because it's a marketable product , soulless and ugly movies like this are the result . let your silly childhood nostalgia slumber unmolested .
PURE_TRACE:film created solely marketable product soulless ugly movies like result let silly childhood nostalgia slumber unmolested
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's not a film to be taken literally on any level , but its focus always appears questionable .
PURE_TRACE:film taken literally level focus always appears questionable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:aside from rohmer's bold choices regarding point of view , the lady and the duke represents the filmmaker's lifelong concern with formalist experimentation in cinematic art .
PURE_TRACE:aside rohmer's bold choices regarding point view lady duke represents filmmaker's lifelong concern formalist experimentation cinematic art
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:moretti . . . is the rare common-man artist who's wise enough to recognize that there are few things in this world more complex -- and , as it turns out , more fragile -- than happiness .
PURE_TRACE:moretti rare common-man artist who's wise enough recognize things world complex turns fragile happiness
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the spaniel-eyed jean reno infuses hubert with a mixture of deadpan cool , wry humor and just the measure of tenderness required to give this comic slugfest some heart .
PURE_TRACE:spaniel-eyed jean reno infuses hubert mixture deadpan cool wry humor measure tenderness required give comic slugfest heart
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:while the isle is both preposterous and thoroughly misogynistic , its vistas are incredibly beautiful to look at .
PURE_TRACE:isle preposterous thoroughly misogynistic vistas incredibly beautiful look
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the actors must indeed be good to recite some of this laughable dialogue with a straight face .
PURE_TRACE:actors must indeed good recite laughable dialogue straight face
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the pleasures that it does afford may be enough to keep many moviegoers occupied amidst some of the more serious-minded concerns of other year-end movies .
PURE_TRACE:pleasures afford may enough keep many moviegoers occupied amidst serious-minded concerns year-end movies
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a fun little timewaster , helped especially by the cool presence of jean reno .
PURE_TRACE:fun little timewaster helped especially cool presence jean reno
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not only unfunny , but downright repellent .
PURE_TRACE:unfunny downright repellent
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:the strength of the film comes not from any cinematic razzle-dazzle but from its recovery of an historical episode that , in the simple telling , proves simultaneously harrowing and uplifting .
PURE_TRACE:strength film comes cinematic razzle-dazzle recovery historical episode simple telling proves simultaneously harrowing uplifting
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a pretentious mess .
PURE_TRACE:pretentious mess
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:the weight of water uses water as a metaphor for subconscious desire , but this leaky script barely stays afloat .
PURE_TRACE:weight water uses water metaphor subconscious desire leaky script barely stays afloat
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if they broke out into elaborate choreography , singing and finger snapping it might have held my attention , but as it stands i kept looking for the last exit from brooklyn .
PURE_TRACE:broke elaborate choreography singing finger snapping might held attention stands kept looking last exit brooklyn
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an empty , purposeless exercise .
PURE_TRACE:empty purposeless exercise
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:a movie so bad that it quickly enters the pantheon of wreckage that includes battlefield earth and showgirls .
PURE_TRACE:movie bad quickly enters pantheon wreckage includes battlefield earth showgirls
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:dodgy mixture of cutesy romance , dark satire and murder mystery .
PURE_TRACE:dodgy mixture cutesy romance dark satire murder mystery
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . the kind of movie you see because the theater has air conditioning .
PURE_TRACE:kind movie see theater air conditioning
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:salma goes native and she's never been better in this colorful bio-pic of a mexican icon .
PURE_TRACE:salma goes native never better colorful bio-pic mexican icon
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:theirs is a simple and heart-warming story , full of mirth that should charm all but the most cynical .
PURE_TRACE:simple heart-warming story full mirth charm cynical
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:what's next ? rob schneider , dana carvey and sarah michelle gellar in the philadelphia story ? david spade as citizen kane ?
PURE_TRACE:what's next ? rob schneider dana carvey sarah michelle gellar philadelphia story ? david spade citizen kane ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . a good , if not entirely fresh , look at war .
PURE_TRACE:good entirely fresh look war
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:choppy editing and too many repetitive scenes spoil what could have been an important documentary about stand-up comedy .
PURE_TRACE:choppy editing many repetitive scenes spoil could important documentary stand-up comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a stunning piece of visual poetry that will , hopefully , be remembered as one of the most important stories to be told in australia's film history .
PURE_TRACE:stunning piece visual poetry hopefully remembered one important stories told australia's film history
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like its parade of predecessors , this halloween is a gory slash-fest . it can't escape its past , and it doesn't want to .
PURE_TRACE:like parade predecessors halloween gory slash-fest can't escape past want
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . a powerful sequel and one of the best films of the year .
PURE_TRACE:powerful sequel one best films year
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film offers an intriguing what-if premise .
PURE_TRACE:film offers intriguing what-if premise
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:with " ichi the killer " , takashi miike , japan's wildest filmmaker gives us a crime fighter carrying more emotional baggage than batman . . .
PURE_TRACE:ichi killer takashi miike japan's wildest filmmaker gives us crime fighter carrying emotional baggage batman
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . plays like a badly edited , 91-minute trailer ( and ) the director can't seem to get a coherent rhythm going . in fact , it doesn't even seem like she tried .
PURE_TRACE:plays like badly edited 91-minute trailer director can't seem get coherent rhythm going fact even seem like tried
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:afraid to pitch into farce , yet only half-hearted in its spy mechanics , all the queen's men is finally just one long drag .
PURE_TRACE:afraid pitch farce yet half-hearted spy mechanics queen's men finally one long drag
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a pathetically inane and unimaginative cross between ZJU and vertical limit .
PURE_TRACE:pathetically inane unimaginative cross ZJU vertical limit
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:goes on and on to the point of nausea .
PURE_TRACE:goes point nausea
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:its audacious ambitions sabotaged by pomposity , steven soderbergh's space opera emerges as a numbingly dull experience .
PURE_TRACE:audacious ambitions sabotaged pomposity steven soderbergh's space opera emerges numbingly dull experience
LABEL:0
L1_TRACE:['S', 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what elevates the movie above the run-of-the-mill singles blender is its surreal sense of humor and technological finish .
PURE_TRACE:elevates movie run-of-the-mill singles blender surreal sense humor technological finish
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this tuxedo . . . should have been sent back to the tailor for some major alterations .
PURE_TRACE:tuxedo sent back tailor major alterations
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:be prepared to cling to the edge of your seat , tense with suspense . the ring never lets you off the hook .
PURE_TRACE:prepared cling edge seat tense suspense ring never lets hook
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:i'll go out on a limb . it isn't quite one of the worst movies of the year . it's just merely very bad .
PURE_TRACE:i'll go limb quite one worst movies year merely bad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film doesn't sustain its initial promise with a jarring , new-agey tone creeping into the second half
PURE_TRACE:film sustain initial promise jarring new-agey tone creeping second half
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film is hard to dismiss -- moody , thoughtful , and lit by flashes of mordant humor .
PURE_TRACE:film hard dismiss moody thoughtful lit flashes mordant humor
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the humor and humanity of monsoon wedding are in perfect balance .
PURE_TRACE:humor humanity monsoon wedding perfect balance
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a baffling subplot involving smuggling drugs inside danish cows falls flat , and if you're going to alter the bard's ending , you'd better have a good alternative .
PURE_TRACE:baffling subplot involving smuggling drugs inside danish cows falls flat going alter bard's ending better good alternative
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the last three narcissists left on earth compete for each others' affections .
PURE_TRACE:last three narcissists left earth compete others' affections
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a dark-as-pitch comedy that frequently veers into corny sentimentality , probably would not improve much after a therapeutic zap of shock treatment .
PURE_TRACE:dark-as-pitch comedy frequently veers corny sentimentality probably would improve much therapeutic zap shock treatment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:writhing under dialogue like 'you're from two different worlds' and 'tonight the maid is a lie and this , this is who you are , ' this schlock-filled fairy tale hits new depths of unoriginality and predictability .
PURE_TRACE:writhing dialogue like 'you're two different worlds' 'tonight maid lie schlock-filled fairy tale hits new depths unoriginality predictability
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:throwing in everything except someone pulling the pin from a grenade with his teeth , windtalkers seems to have ransacked every old world war ii movie for overly familiar material .
PURE_TRACE:throwing everything except someone pulling pin grenade teeth windtalkers seems ransacked every old world war ii movie overly familiar material
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's not exactly worth the bucks to expend the full price for a date , but when it comes out on video , it's well worth a rental .
PURE_TRACE:exactly worth bucks expend full price date comes video well worth rental
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if only it were , well , funnier .
PURE_TRACE:well funnier
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:by the end , you just don't care whether that cold-hearted snake petrovich ( that would be reno ) gets his comeuppance . just bring on the battle bots , please !
PURE_TRACE:end care whether cold-hearted snake petrovich would reno gets comeuppance bring battle bots please
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a brisk , reverent , and subtly different sequel .
PURE_TRACE:brisk reverent subtly different sequel
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:isabelle huppert excels as the enigmatic mika and anna mouglalis is a stunning new young talent in one of chabrol's most intense psychological mysteries .
PURE_TRACE:isabelle huppert excels enigmatic mika anna mouglalis stunning new young talent one chabrol's intense psychological mysteries
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a mindless action flick with a twist -- far better suited to video-viewing than the multiplex .
PURE_TRACE:mindless action flick twist far better suited video-viewing multiplex
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while hoffman's performance is great , the subject matter goes nowhere .
PURE_TRACE:hoffman's performance great subject matter goes nowhere
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:in any case , i would recommend big bad love only to winger fans who have missed her since 1995's forget paris . but even then , i'd recommend waiting for dvd and just skipping straight to her scenes .
PURE_TRACE:case would recommend big bad love winger fans missed since 1995's forget paris even i'd recommend waiting dvd skipping straight scenes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a direct-to-void release , heading nowhere .
PURE_TRACE:direct-to-void release heading nowhere
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a shimmeringly lovely coming-of-age portrait , shot in artful , watery tones of blue , green and brown .
PURE_TRACE:shimmeringly lovely coming-of-age portrait shot artful watery tones blue green brown
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:where tom green stages his gags as assaults on america's knee-jerk moral sanctimony , jackass lacks aspirations of social upheaval .
PURE_TRACE:tom green stages gags assaults america's knee-jerk moral sanctimony jackass lacks aspirations social upheaval
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the story suffers a severe case of oversimplification , superficiality and silliness .
PURE_TRACE:story suffers severe case oversimplification superficiality silliness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite a powerful portrayal by binoche , it's a period romance that suffers from an overly deliberate pace and uneven narrative momentum .
PURE_TRACE:despite powerful portrayal binoche period romance suffers overly deliberate pace uneven narrative momentum
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a little objectivity could have gone a long way .
PURE_TRACE:little objectivity could gone long way
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a boring movie about a boring man , made watchable by a bravura performance from a consummate actor incapable of being boring .
PURE_TRACE:boring movie boring man made watchable bravura performance consummate actor incapable boring
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:dreary tale of middle-class angst
PURE_TRACE:dreary tale middle-class angst
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie isn't painfully bad , something to be 'fully experienced' ; it's just tediously bad , something to be fully forgotten .
PURE_TRACE:movie painfully bad something 'fully experienced' tediously bad something fully forgotten
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is an exercise in chilling style , and twohy films the sub , inside and out , with an eye on preserving a sense of mystery .
PURE_TRACE:exercise chilling style twohy films sub inside eye preserving sense mystery
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a delightfully unpredictable , hilarious comedy with wonderful performances that tug at your heart in ways that utterly transcend gender labels .
PURE_TRACE:delightfully unpredictable hilarious comedy wonderful performances tug heart ways utterly transcend gender labels
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if you enjoy being rewarded by a script that assumes you aren't very bright , then blood work is for you .
PURE_TRACE:enjoy rewarded script assumes bright blood work
LABEL:0
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 1, 'P']
=======================================
ORI_TRACE:this toothless dog , already on cable , loses all bite on the big screen .
PURE_TRACE:toothless dog already cable loses bite big screen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a zombie movie in every sense of the word--mindless , lifeless , meandering , loud , painful , obnoxious .
PURE_TRACE:zombie movie every sense word--mindless lifeless meandering loud painful obnoxious
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i can't say this enough : this movie is about an adult male dressed in pink jammies .
PURE_TRACE:can't say enough movie adult male dressed pink jammies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i'd watch these two together again in a new york minute .
PURE_TRACE:i'd watch two together new york minute
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:instead of building to a laugh riot we are left with a handful of disparate funny moments of no real consequence .
PURE_TRACE:instead building laugh riot left handful disparate funny moments real consequence
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:feels familiar and tired .
PURE_TRACE:feels familiar tired
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:how i killed my father is one of those art house films that makes you feel like you're watching an iceberg melt -- only it never melts .
PURE_TRACE:killed father one art house films makes feel like watching iceberg melt never melts
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:first good , then bothersome . excellent acting and direction .
PURE_TRACE:first good bothersome excellent acting direction
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a penetrating , potent exploration of sanctimony , self-awareness , self-hatred and self-determination .
PURE_TRACE:penetrating potent exploration sanctimony self-awareness self-hatred self-determination
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:with each of her three protagonists , miller eloquently captures the moment when a woman's life , out of a deep-seated , emotional need , is about to turn onto a different path .
PURE_TRACE:three protagonists miller eloquently captures moment woman's life deep-seated emotional need turn onto different path
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is as lax and limp a comedy as i've seen in a while , a meander through worn-out material .
PURE_TRACE:lax limp comedy i've seen meander worn-out material
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:adolescents will be adequately served by the movie's sophomoric blend of shenanigans and slapstick , although the more lascivious-minded might be disappointed in the relative modesty of a movie that sports a 'topless tutorial service . '
PURE_TRACE:adolescents adequately served movie's sophomoric blend shenanigans slapstick although lascivious-minded might disappointed relative modesty movie sports 'topless tutorial service
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jolting into charleston rhythms , the story has the sizzle of old news that has finally found the right vent ( accurate ? who cares ? ) .
PURE_TRACE:jolting charleston rhythms story sizzle old news finally found right vent accurate ? cares ?
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it all drags on so interminably it's like watching a miserable relationship unfold in real time .
PURE_TRACE:drags interminably like watching miserable relationship unfold real time
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this rather unfocused , all-over-the-map movie would be a lot better if it pared down its plots and characters to a few rather than dozens . . . or if it were subtler . . . or if it had a sense of humor .
PURE_TRACE:rather unfocused all-over-the-map movie would lot better pared plots characters rather dozens subtler sense humor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the strong subject matter continues to shock throughout the film . not everyone will play the dark , challenging tune taught by the piano teacher .
PURE_TRACE:strong subject matter continues shock throughout film everyone play dark challenging tune taught piano teacher
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a moving story of determination and the human spirit .
PURE_TRACE:moving story determination human spirit
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there ought to be a directing license , so that ed burns can have his revoked .
PURE_TRACE:ought directing license ed burns revoked
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while serving sara does have a long way to go before it reaches the level of crudity in the latest austin powers extravaganza , there's nothing here to match that movie's intermittent moments of inspiration .
PURE_TRACE:serving sara long way go reaches level crudity latest austin powers extravaganza there's nothing match movie's intermittent moments inspiration
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:amari has dressed up this little parable in a fairly irresistible package full of privileged moments and memorable performances .
PURE_TRACE:amari dressed little parable fairly irresistible package full privileged moments memorable performances
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:showtime isn't particularly assaultive , but it can still make you feel that you never want to see another car chase , explosion or gunfight again .
PURE_TRACE:showtime particularly assaultive still make feel never want see another car chase explosion gunfight
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one of those joyous films that leaps over national boundaries and celebrates universal human nature .
PURE_TRACE:one joyous films leaps national boundaries celebrates universal human nature
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie's messages are quite admirable , but the story is just too clichÃ©d and too often strains credulity .
PURE_TRACE:movie's messages quite admirable story clichÃ©d often strains credulity
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:graÃ§as Ã s interaÃ§Ãµes entre seus personagens , o filme torna-se nÃ£o apenas uma histÃ³ria divertida sobre uma curiosa perseguiÃ§Ã£o , mas tambÃ©m um belo estudo de personagens .
PURE_TRACE:graÃ§as Ã interaÃ§Ãµes entre seus personagens filme torna-se nÃ£o apenas uma histÃ³ria divertida sobre uma curiosa perseguiÃ§Ã£o mas tambÃ©m um belo estudo de personagens
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:just one bad idea after another .
PURE_TRACE:one bad idea another
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:its premise is smart , but the execution is pretty weary .
PURE_TRACE:premise smart execution pretty weary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in addition to sporting one of the worst titles in recent cinematic history , ballistic : ecks vs . sever also features terrible , banal dialogue ; convenient , hole-ridden plotting ; superficial characters and a rather dull , unimaginative car chase .
PURE_TRACE:addition sporting one worst titles recent cinematic history ballistic ecks vs sever also features terrible banal dialogue convenient hole-ridden plotting superficial characters rather dull unimaginative car chase
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as giddy and whimsical and relevant today as it was 270 years ago .
PURE_TRACE:giddy whimsical relevant today 270 years ago
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:affirms the gifts of all involved , starting with spielberg and going right through the ranks of the players -- on-camera and off -- that he brings together .
PURE_TRACE:affirms gifts involved starting spielberg going right ranks players on-camera brings together
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:moving and vibrant .
PURE_TRACE:moving vibrant
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:evelyn's strong cast and surehanded direction make for a winning , heartwarming yarn .
PURE_TRACE:evelyn's strong cast surehanded direction make winning heartwarming yarn
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an infuriating film . just when you think you are making sense of it , something happens that tells you there is no sense .
PURE_TRACE:infuriating film think making sense something happens tells sense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:uses high comedy to evoke surprising poignance .
PURE_TRACE:uses high comedy evoke surprising poignance
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:feels haphazard , as if the writers mistakenly thought they could achieve an air of frantic spontaneity by simply tossing in lots of characters doing silly stuff and stirring the pot .
PURE_TRACE:feels haphazard writers mistakenly thought could achieve air frantic spontaneity simply tossing lots characters silly stuff stirring pot
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as a randy film about sexy people in gorgeous places being pushed and pulled ( literally and figuratively ) by desire . . . sex and lucÃ­a makes for an arousing good time .
PURE_TRACE:randy film sexy people gorgeous places pushed pulled literally figuratively desire sex lucÃ­a makes arousing good time
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:just one more collection of penis , breast and flatulence gags in search of a story . or a profit . or some damn thing .
PURE_TRACE:one collection penis breast flatulence gags search story profit damn thing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the closest thing to the experience of space travel
PURE_TRACE:closest thing experience space travel
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the script's snazzy dialogue establishes a realistic atmosphere that involves us in the unfolding crisis , but the lazy plotting ensures that little of our emotional investment pays off .
PURE_TRACE:script's snazzy dialogue establishes realistic atmosphere involves us unfolding crisis lazy plotting ensures little emotional investment pays
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in the new guy , even the bull gets recycled .
PURE_TRACE:new guy even bull gets recycled
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:control-alt-delete simone as quickly as possible
PURE_TRACE:control-alt-delete simone quickly possible
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:big fat liar is little more than home alone raised to a new , self-deprecating level .
PURE_TRACE:big fat liar little home alone raised new self-deprecating level
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this slender plot feels especially thin stretched over the nearly 80-minute running time .
PURE_TRACE:slender plot feels especially thin stretched nearly 80-minute running time
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if jews were catholics , this would be catechism
PURE_TRACE:jews catholics would catechism
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:zigzag might have been richer and more observant if it were less densely plotted .
PURE_TRACE:zigzag might richer observant less densely plotted
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 1, 'N']
=======================================
ORI_TRACE:a sharp , amusing study of the cult of celebrity .
PURE_TRACE:sharp amusing study cult celebrity
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:offensive in the way it exploits the hot-button issue of domestic abuse for cheap thrills and disgusting in the manner it repeatedly puts a small child in jeopardy , treating her as little more than a prop to be cruelly tormented .
PURE_TRACE:offensive way exploits hot-button issue domestic abuse cheap thrills disgusting manner repeatedly puts small child jeopardy treating little prop cruelly tormented
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a thoughtful , visually graceful work .
PURE_TRACE:thoughtful visually graceful work
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this breezy caper movie becomes a soulful , incisive meditation on the way we were , and the way we are .
PURE_TRACE:breezy caper movie becomes soulful incisive meditation way way
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:beyond a handful of mildly amusing lines . . . there just isn't much to laugh at .
PURE_TRACE:beyond handful mildly amusing lines much laugh
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:kids who are into this thornberry stuff will probably be in wedgie heaven . anyone else who may , for whatever reason , be thinking about going to see this movie is hereby given fair warning .
PURE_TRACE:kids thornberry stuff probably wedgie heaven anyone else may whatever reason thinking going see movie hereby given fair warning
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a low-key labor of love that strikes a very resonant chord .
PURE_TRACE:low-key labor love strikes resonant chord
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:presents nothing special and , until the final act , nothing overtly disagreeable .
PURE_TRACE:presents nothing special final act nothing overtly disagreeable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:watchable up until the point where the situations and the dialogue spin hopelessly out of control -- that is to say , when carol kane appears on the screen .
PURE_TRACE:watchable point situations dialogue spin hopelessly control say carol kane appears screen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie's seams may show . . . but pellington gives " mothman " an irresistibly uncanny ambience that goes a long way toward keeping the picture compelling .
PURE_TRACE:movie's seams may show pellington gives mothman irresistibly uncanny ambience goes long way toward keeping picture compelling
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a pleasant piece of escapist entertainment .
PURE_TRACE:pleasant piece escapist entertainment
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:with its lackadaisical plotting and mindless action , all about the benjamins evokes the bottom tier of blaxploitation flicks from the 1970s .
PURE_TRACE:lackadaisical plotting mindless action benjamins evokes bottom tier blaxploitation flicks 1970s
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:easier to respect than enthuse over , andersson's rigorous personal vision is not only distanced but distancing .
PURE_TRACE:easier respect enthuse andersson's rigorous personal vision distanced distancing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:much-anticipated and ultimately lackluster movie .
PURE_TRACE:much-anticipated ultimately lackluster movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:" catch me " feels capable of charming the masses with star power , a pop-induced score and sentimental moments that have become a spielberg trademark .
PURE_TRACE:catch feels capable charming masses star power pop-induced score sentimental moments become spielberg trademark
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:de ayala is required to supply too much of the energy in a film that is , overall , far too staid for its subject matter .
PURE_TRACE:de ayala required supply much energy film overall far staid subject matter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:does little to elaborate the conceit of setting this blood-soaked tragedy of murderous ambition in the era of richard nixon .
PURE_TRACE:little elaborate conceit setting blood-soaked tragedy murderous ambition era richard nixon
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it is quite a vision .
PURE_TRACE:quite vision
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:e . t . works because its flabbergasting principals , 14-year-old robert macnaughton , 6-year-old drew barrymore and 10-year-old henry thomas , convince us of the existence of the wise , wizened visitor from a faraway planet .
PURE_TRACE:e works flabbergasting principals 14-year-old robert macnaughton 6-year-old drew barrymore 10-year-old henry thomas convince us existence wise wizened visitor faraway planet
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:horrendously amateurish filmmaking that is plainly dull and visually ugly when it isn't incomprehensible .
PURE_TRACE:horrendously amateurish filmmaking plainly dull visually ugly incomprehensible
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a hamfisted romantic comedy that makes our girl the hapless facilitator of an extended cheap shot across the mason-dixon line .
PURE_TRACE:hamfisted romantic comedy makes girl hapless facilitator extended cheap shot across mason-dixon line
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:anyone who can count to five ( the film's target market ? ) can see where this dumbed-down concoction is going .
PURE_TRACE:anyone count five film's target market ? see dumbed-down concoction going
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as satisfyingly odd and intriguing a tale as it was a century and a half ago . . . has a delightfully dour , deadpan tone and stylistic consistency .
PURE_TRACE:satisfyingly odd intriguing tale century half ago delightfully dour deadpan tone stylistic consistency
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:can be classified as one of those 'alternate reality' movies . . . except that it would have worked so much better dealing in only one reality .
PURE_TRACE:classified one 'alternate reality' movies except would worked much better dealing one reality
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . will always be remembered for the 9-11 terrorist attacks . after seeing the film , i can tell you that there's no other reason why anyone should bother remembering it .
PURE_TRACE:always remembered 9-11 terrorist attacks seeing film tell there's reason anyone bother remembering
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:feels as if the inmates have actually taken over the asylum .
PURE_TRACE:feels inmates actually taken asylum
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:has its moments -- and almost as many subplots .
PURE_TRACE:moments almost many subplots
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:just an average comedic dateflick but not a waste of time .
PURE_TRACE:average comedic dateflick waste time
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sad , superior human comedy played out on the back roads of life .
PURE_TRACE:sad superior human comedy played back roads life
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's not that kung pow isn't funny some of the time -- it just isn't any funnier than bad martial arts movies are all by themselves , without all oedekerk's impish augmentation .
PURE_TRACE:kung pow funny time funnier bad martial arts movies without oedekerk's impish augmentation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the milieu is wholly unconvincing . . . and the histrionics reach a truly annoying pitch .
PURE_TRACE:milieu wholly unconvincing histrionics reach truly annoying pitch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:comes . . . uncomfortably close to coasting in the treads of the bicycle thief .
PURE_TRACE:comes uncomfortably close coasting treads bicycle thief
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an unabashedly schmaltzy and thoroughly enjoyable true story .
PURE_TRACE:unabashedly schmaltzy thoroughly enjoyable true story
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a solid examination of the male midlife crisis .
PURE_TRACE:solid examination male midlife crisis
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the last scenes of the film are anguished , bitter and truthful . mr . koshashvili is a director to watch .
PURE_TRACE:last scenes film anguished bitter truthful mr koshashvili director watch
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:i'm giving it thumbs down due to the endlessly repetitive scenes of embarrassment . there's got to be a more graceful way of portraying the devastation of this disease .
PURE_TRACE:i'm giving thumbs due endlessly repetitive scenes embarrassment there's got graceful way portraying devastation disease
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one hour photo is an intriguing snapshot of one man and his delusions ; it's just too bad it doesn't have more flashes of insight .
PURE_TRACE:one hour photo intriguing snapshot one man delusions bad flashes insight
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 0, 'P']
=======================================
ORI_TRACE:a beguiling splash of pastel colors and prankish comedy from disney .
PURE_TRACE:beguiling splash pastel colors prankish comedy disney
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's suspension of disbelief and then there's bad screenwriting . . . this film packs a wallop of the latter .
PURE_TRACE:there's suspension disbelief there's bad screenwriting film packs wallop latter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:welles groupie scholar peter bogdanovich took a long time to do it , but he's finally provided his own broadside at publishing giant william randolph hearst .
PURE_TRACE:welles groupie scholar peter bogdanovich took long time he's finally provided broadside publishing giant william randolph hearst
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:here the love scenes all end in someone screaming . maybe there's a metaphor here , but figuring it out wouldn't make trouble every day any better .
PURE_TRACE:love scenes end someone screaming maybe there's metaphor figuring make trouble every day better
LABEL:0
L1_TRACE:['S', 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this odd , poetic road movie , spiked by jolts of pop music , pretty much takes place in morton's ever-watchful gaze -- and it's a tribute to the actress , and to her inventive director , that the journey is such a mesmerizing one .
PURE_TRACE:odd poetic road movie spiked jolts pop music pretty much takes place morton's ever-watchful gaze tribute actress inventive director journey mesmerizing one
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:too bad maggio couldn't come up with a better script .
PURE_TRACE:bad maggio come better script
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in the end , the movie collapses on its shaky foundation despite the best efforts of director joe carnahan .
PURE_TRACE:end movie collapses shaky foundation despite best efforts director joe carnahan
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:after the setup , the air leaks out of the movie , flattening its momentum with about an hour to go .
PURE_TRACE:setup air leaks movie flattening momentum hour go
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is one of polanski's best films .
PURE_TRACE:one polanski's best films
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:bouquet gives a performance that is masterly .
PURE_TRACE:bouquet gives performance masterly
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it's lost the politics and the social observation and become just another situation romance about a couple of saps stuck in an inarticulate screenplay .
PURE_TRACE:lost politics social observation become another situation romance couple saps stuck inarticulate screenplay
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:madonna has made herself over so often now , there's apparently nothing left to work with , sort of like michael jackson's nose .
PURE_TRACE:madonna made often there's apparently nothing left work sort like michael jackson's nose
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:plays like a glossy melodrama that occasionally verges on camp .
PURE_TRACE:plays like glossy melodrama occasionally verges camp
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:watching this gentle , mesmerizing portrait of a man coming to terms with time , you barely realize your mind is being blown .
PURE_TRACE:watching gentle mesmerizing portrait man coming terms time barely realize mind blown
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's surely something wrong with a comedy where the only belly laughs come from the selection of outtakes tacked onto the end credits .
PURE_TRACE:there's surely something wrong comedy belly laughs come selection outtakes tacked onto end credits
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite the fact that this film wasn't as bad as i thought it was going to be , it's still not a good movie
PURE_TRACE:despite fact film bad thought going still good movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a rather tired exercise in nostalgia .
PURE_TRACE:rather tired exercise nostalgia
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:refreshing .
PURE_TRACE:refreshing
LABEL:1
L1_TRACE:['S', 0, 'P']
=======================================
ORI_TRACE:filled with alexandre desplat's haunting and sublime music , the movie completely transfixes the audience .
PURE_TRACE:filled alexandre desplat's haunting sublime music movie completely transfixes audience
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a keep-'em-guessing plot and an affectionate take on its screwed-up characters .
PURE_TRACE:keep-'em-guessing plot affectionate take screwed-up characters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the movie's blatant derivativeness is one reason it's so lackluster .
PURE_TRACE:movie's blatant derivativeness one reason lackluster
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the young stars are too cute ; the story and ensuing complications are too manipulative ; the message is too blatant ; the resolutions are too convenient .
PURE_TRACE:young stars cute story ensuing complications manipulative message blatant resolutions convenient
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a distinctly minor effort that will be seen to better advantage on cable , especially considering its barely feature-length running time of one hour .
PURE_TRACE:distinctly minor effort seen better advantage cable especially considering barely feature-length running time one hour
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a lovely , sad dance highlighted by kwan's unique directing style .
PURE_TRACE:lovely sad dance highlighted kwan's unique directing style
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:Ã uma pena que , mais tarde , o prÃ³prio filme abandone o tom de parÃ³dia e passe a utilizar os mesmos clichÃªs que havia satirizado .
PURE_TRACE:Ã uma pena que mais tarde prÃ³prio filme abandone tom de parÃ³dia e passe utilizar os mesmos clichÃªs que havia satirizado
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a cinematic disaster so inadvertently sidesplitting it's worth the price of admission for the ridicule factor alone .
PURE_TRACE:cinematic disaster inadvertently sidesplitting worth price admission ridicule factor alone
LABEL:0
L1_TRACE:['S', 1, 0, 1, 1, 1, 1, 0, 0, 1, 1, 'P']
=======================================
ORI_TRACE:audiences will find no mention of political prisoners or persecutions that might paint the castro regime in less than saintly tones .
PURE_TRACE:audiences find mention political prisoners persecutions might paint castro regime less saintly tones
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a genuinely moving and wisely unsentimental drama .
PURE_TRACE:genuinely moving wisely unsentimental drama
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an uplifting , near-masterpiece .
PURE_TRACE:uplifting near-masterpiece
LABEL:1
L1_TRACE:['S', 0, 0, 'P']
=======================================
ORI_TRACE:toward the end sum of all fears morphs into a mundane '70s disaster flick .
PURE_TRACE:toward end sum fears morphs mundane '70s disaster flick
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:about a manga-like heroine who fights back at her abusers , it's energetic and satisfying if not deep and psychological .
PURE_TRACE:manga-like heroine fights back abusers energetic satisfying deep psychological
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sandra nettelbeck beautifully orchestrates the transformation of the chilly , neurotic , and self-absorbed martha as her heart begins to open .
PURE_TRACE:sandra nettelbeck beautifully orchestrates transformation chilly neurotic self-absorbed martha heart begins open
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:likeable thanks to its cast , its cuisine and its quirky tunes .
PURE_TRACE:likeable thanks cast cuisine quirky tunes
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:both a detective story and a romance spiced with the intrigue of academic skullduggery and politics .
PURE_TRACE:detective story romance spiced intrigue academic skullduggery politics
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . has its moments , but ultimately , its curmudgeon doesn't quite make the cut of being placed on any list of favorites .
PURE_TRACE:moments ultimately curmudgeon quite make cut placed list favorites
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:when twentysomething hotsies make movies about their lives , hard-driving narcissism is a given , but what a world we'd live in if argento's hollywood counterparts . . . had this much imagination and nerve .
PURE_TRACE:twentysomething hotsies make movies lives hard-driving narcissism given world we'd live argento's hollywood counterparts much imagination nerve
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like the best of godard's movies . . . it is visually ravishing , penetrating , impenetrable .
PURE_TRACE:like best godard's movies visually ravishing penetrating impenetrable
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:watching haneke's film is , aptly enough , a challenge and a punishment . but watching huppert , a great actress tearing into a landmark role , is riveting .
PURE_TRACE:watching haneke's film aptly enough challenge punishment watching huppert great actress tearing landmark role riveting
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i love the opening scenes of a wintry new york city in 1899 . cinematic poetry showcases the city's old-world charm before machines change nearly everything .
PURE_TRACE:love opening scenes wintry new york city 1899 cinematic poetry showcases city's old-world charm machines change nearly everything
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the images are usually abbreviated in favor of mushy obviousness and telegraphed pathos , particularly where whitaker's misfit artist is concerned .
PURE_TRACE:images usually abbreviated favor mushy obviousness telegraphed pathos particularly whitaker's misfit artist concerned
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:'barbershop " is a good-hearted ensemble comedy with a variety of quirky characters and an engaging story .
PURE_TRACE:'barbershop good-hearted ensemble comedy variety quirky characters engaging story
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:once again , director chris columbus takes a hat-in-hand approach to rowling that stifles creativity and allows the film to drag on for nearly three hours .
PURE_TRACE:director chris columbus takes hat-in-hand approach rowling stifles creativity allows film drag nearly three hours
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:a budget affair that exposes the generally sad existence of the bedouins while providing a precious twinkle of insight into their lives .
PURE_TRACE:budget affair exposes generally sad existence bedouins providing precious twinkle insight lives
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's truly awful and heartbreaking subject matter , but one whose lessons are well worth revisiting as many times as possible .
PURE_TRACE:truly awful heartbreaking subject matter one whose lessons well worth revisiting many times possible
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:visually , 'santa clause 2' is wondrously creative .
PURE_TRACE:visually 'santa clause 2' wondrously creative
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the kind of movie that comes along only occasionally , one so unconventional , gutsy and perfectly executed it takes your breath away .
PURE_TRACE:kind movie comes along occasionally one unconventional gutsy perfectly executed takes breath away
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there are a few stabs at absurdist comedy . . . but mostly the humor is of the sweet , gentle and occasionally cloying kind that has become an iranian specialty .
PURE_TRACE:stabs absurdist comedy mostly humor sweet gentle occasionally cloying kind become iranian specialty
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:fast , frantic and fun , but also soon forgotten
PURE_TRACE:fast frantic fun also soon forgotten
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the script feels as if it started to explore the obvious voyeuristic potential of 'hypertime' but then backed off when the producers saw the grosses for spy kids .
PURE_TRACE:script feels started explore obvious voyeuristic potential 'hypertime' backed producers saw grosses spy kids
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the wild thornberrys movie is a jolly surprise .
PURE_TRACE:wild thornberrys movie jolly surprise
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:argento , at only 26 , brings a youthful , out-to-change-the-world aggressiveness to the project , as if she's cut open a vein and bled the raw film stock .
PURE_TRACE:argento 26 brings youthful out-to-change-the-world aggressiveness project cut open vein bled raw film stock
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:tsai ming-liang has taken his trademark style and refined it to a crystalline point .
PURE_TRACE:tsai ming-liang taken trademark style refined crystalline point
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it's like every bad idea that's ever gone into an after-school special compiled in one place , minus those daytime programs' slickness and sophistication ( and who knew they even had any ? ) .
PURE_TRACE:like every bad idea that's ever gone after-school special compiled one place minus daytime programs' slickness sophistication knew even ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:helmer devito . . . attempts to do too many things in this story about ethics , payola , vice , murder , kids' tv and revenge .
PURE_TRACE:helmer devito attempts many things story ethics payola vice murder kids' tv revenge
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a fascinating examination of the joyous , turbulent self-discovery made by a proper , middle-aged woman .
PURE_TRACE:fascinating examination joyous turbulent self-discovery made proper middle-aged woman
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:van wilder has a built-in audience , but only among those who are drying out from spring break and are still unconcerned about what they ingest .
PURE_TRACE:van wilder built-in audience among drying spring break still unconcerned ingest
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:suffers from a lack of clarity and audacity that a subject as monstrous and pathetic as dahmer demands .
PURE_TRACE:suffers lack clarity audacity subject monstrous pathetic dahmer demands
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it just didn't mean much to me and played too skewed to ever get a hold on ( or be entertained by ) .
PURE_TRACE:mean much played skewed ever get hold entertained
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this quiet , introspective and entertaining independent is worth seeking .
PURE_TRACE:quiet introspective entertaining independent worth seeking
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a richly imagined and admirably mature work from a gifted director who definitely has something on his mind .
PURE_TRACE:richly imagined admirably mature work gifted director definitely something mind
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:frustratingly , dridi tells us nothing about el gallo other than what emerges through his music .
PURE_TRACE:frustratingly dridi tells us nothing el gallo emerges music
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:' . . . the film's considered approach to its subject matter is too calm and thoughtful for agitprop , and the thinness of its characterizations makes it a failure as straight drama . '
PURE_TRACE:film's considered approach subject matter calm thoughtful agitprop thinness characterizations makes failure straight drama
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:feels like nothing quite so much as a middle-aged moviemaker's attempt to surround himself with beautiful , half-naked women .
PURE_TRACE:feels like nothing quite much middle-aged moviemaker's attempt surround beautiful half-naked women
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:how many more times will indie filmmakers subject us to boring , self-important stories of how horrible we are to ourselves and each other ?
PURE_TRACE:many times indie filmmakers subject us boring self-important stories horrible ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a quiet , disquieting triumph .
PURE_TRACE:quiet disquieting triumph
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:this picture is mostly a lump of run-of-the-mill profanity sprinkled with a few remarks so geared toward engendering audience sympathy that you might think he was running for office -- or trying to win over a probation officer .
PURE_TRACE:picture mostly lump run-of-the-mill profanity sprinkled remarks geared toward engendering audience sympathy might think running office trying win probation officer
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a blair witch- style adventure that plays like a bad soap opera , with passable performances from everyone in the cast .
PURE_TRACE:blair witch- style adventure plays like bad soap opera passable performances everyone cast
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an interesting psychological game of cat-and-mouse , three-dimensional characters and believable performances all add up to a satisfying crime drama .
PURE_TRACE:interesting psychological game cat-and-mouse three-dimensional characters believable performances add satisfying crime drama
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film makes a fatal mistake : it asks us to care about a young man whose only apparent virtue is that he is not quite as unpleasant as some of the people in his life .
PURE_TRACE:film makes fatal mistake asks us care young man whose apparent virtue quite unpleasant people life
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:elegantly produced and expressively performed , the six musical numbers crystallize key plot moments into minutely detailed wonders of dreamlike ecstasy .
PURE_TRACE:elegantly produced expressively performed six musical numbers crystallize key plot moments minutely detailed wonders dreamlike ecstasy
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:louiso lets the movie dawdle in classic disaffected-indie-film mode , and brother hoffman's script stumbles over a late-inning twist that just doesn't make sense .
PURE_TRACE:louiso lets movie dawdle classic disaffected-indie-film mode brother hoffman's script stumbles late-inning twist make sense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sophomoric exploration of 'life problems' most people solved long ago -- or at least got tired of hearing people kvetch about .
PURE_TRACE:sophomoric exploration 'life problems' people solved long ago least got tired hearing people kvetch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the acting is stiff , the story lacks all trace of wit , the sets look like they were borrowed from gilligan's island -- and the cgi scooby might well be the worst special-effects creation of the year .
PURE_TRACE:acting stiff story lacks trace wit sets look like borrowed gilligan's island cgi scooby might well worst special-effects creation year
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like its two predecessors , 1983's koyaanisqatsi and 1988's powaqqatsi , the cinematic collage naqoyqatsi could be the most navel-gazing film ever .
PURE_TRACE:like two predecessors 1983's koyaanisqatsi 1988's powaqqatsi cinematic collage naqoyqatsi could navel-gazing film ever
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in questioning the election process , payami graphically illustrates the problems of fledgling democracies , but also the strength and sense of freedom the iranian people already possess , with or without access to the ballot box .
PURE_TRACE:questioning election process payami graphically illustrates problems fledgling democracies also strength sense freedom iranian people already possess without access ballot box
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:show me the mugging .
PURE_TRACE:show mugging
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:the movie's biggest shocks come from seeing former nymphette juliette lewis playing a salt-of-the-earth mommy named minnie and watching slim travel incognito in a ridiculous wig no respectable halloween costume shop would ever try to sell .
PURE_TRACE:movie's biggest shocks come seeing former nymphette juliette lewis playing salt-of-the-earth mommy named minnie watching slim travel incognito ridiculous wig respectable halloween costume shop would ever try sell
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's hard to pity the 'plain' girl who becomes a ravishing waif after applying a smear of lip-gloss . rather , pity anyone who sees this mishmash .
PURE_TRACE:hard pity 'plain' girl becomes ravishing waif applying smear lip-gloss rather pity anyone sees mishmash
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you wouldn't want to live waydowntown , but it is a hilarious place to visit .
PURE_TRACE:want live waydowntown hilarious place visit
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a sweet , tender sermon about a 12-year-old welsh boy more curious about god than girls , who learns that believing in something does matter .
PURE_TRACE:sweet tender sermon 12-year-old welsh boy curious god girls learns believing something matter
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an enjoyable comedy of lingual and cultural differencesâ¦ the chÃ¢teau is a film -- full of life and small delights -- that has all the wiggling energy of young kitten .
PURE_TRACE:enjoyable comedy lingual cultural differencesâ¦ chÃ¢teau film full life small delights wiggling energy young kitten
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:dramatically lackluster .
PURE_TRACE:dramatically lackluster
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:may not have generated many sparks , but with his affection for astoria and its people he has given his tale a warm glow .
PURE_TRACE:may generated many sparks affection astoria people given tale warm glow
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:when the movie mixes the cornpone and the cosa nostra , it finds a nice rhythm .
PURE_TRACE:movie mixes cornpone cosa nostra finds nice rhythm
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:assayas' ambitious , sometimes beautiful adaptation of jacques chardonne's novel .
PURE_TRACE:assayas' ambitious sometimes beautiful adaptation jacques chardonne's novel
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:remarkably accessible and affecting .
PURE_TRACE:remarkably accessible affecting
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:a film in a class with spike lee's masterful do the right thing .
PURE_TRACE:film class spike lee's masterful right thing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:could the country bears really be as bad as its trailers ? in a word -- yes .
PURE_TRACE:could country bears really bad trailers ? word yes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . the tale of her passionate , tumultuous affair with musset unfolds as sand's masculine persona , with its love of life and beauty , takes form .
PURE_TRACE:tale passionate tumultuous affair musset unfolds sand's masculine persona love life beauty takes form
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:once kim begins to overplay the shock tactics and bait-and-tackle metaphors , you may decide it's too high a price to pay for a shimmering picture postcard .
PURE_TRACE:kim begins overplay shock tactics bait-and-tackle metaphors may decide high price pay shimmering picture postcard
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:too leisurely paced and visually drab for its own good , it succeeds in being only sporadically amusing .
PURE_TRACE:leisurely paced visually drab good succeeds sporadically amusing
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's all gratuitous before long , as if schwentke were fulfilling a gross-out quota for an anticipated audience demographic instead of shaping the material to fit the story .
PURE_TRACE:gratuitous long schwentke fulfilling gross-out quota anticipated audience demographic instead shaping material fit story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it will grip even viewers who aren't interested in rap , as it cuts to the heart of american society in an unnerving way .
PURE_TRACE:grip even viewers interested rap cuts heart american society unnerving way
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:impeccably filmed , sexually charged , but ultimately lacking in substance , not to mention dragged down by a leaden closing act .
PURE_TRACE:impeccably filmed sexually charged ultimately lacking substance mention dragged leaden closing act
LABEL:0
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:generates an enormous feeling of empathy for its characters .
PURE_TRACE:generates enormous feeling empathy characters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the far future may be awesome to consider , but from period detail to matters of the heart , this film is most transporting when it stays put in the past .
PURE_TRACE:far future may awesome consider period detail matters heart film transporting stays put past
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it is life affirming and heartbreaking , sweet without the decay factor , funny and sad .
PURE_TRACE:life affirming heartbreaking sweet without decay factor funny sad
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the moviegoing equivalent of going to a dinner party and being forced to watch the host and hostess's home video of their baby's birth .
PURE_TRACE:moviegoing equivalent going dinner party forced watch host hostess's home video baby's birth
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the final result makes for adequate entertainment , i suppose , but anyone who has seen chicago on stage will leave the theater feeling they've watched nothing but a pale imitation of the real deal .
PURE_TRACE:final result makes adequate entertainment suppose anyone seen chicago stage leave theater feeling they've watched nothing pale imitation real deal
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:meeting , even exceeding expectations , it's the best sequel since the empire strikes back . . . a majestic achievement , an epic of astonishing grandeur and surprising emotional depth .
PURE_TRACE:meeting even exceeding expectations best sequel since empire strikes back majestic achievement epic astonishing grandeur surprising emotional depth
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's an 88-minute highlight reel that's 86 minutes too long .
PURE_TRACE:88-minute highlight reel that's 86 minutes long
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the four feathers has rewards , from the exoticism of its seas of sand to the fierce grandeur of its sweeping battle scenes .
PURE_TRACE:four feathers rewards exoticism seas sand fierce grandeur sweeping battle scenes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the sinister inspiration that fuelled devito's early work is confused in death to smoochy into something both ugly and mindless .
PURE_TRACE:sinister inspiration fuelled devito's early work confused death smoochy something ugly mindless
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:follows the original film virtually scene for scene and yet manages to bleed it almost completely dry of humor , verve and fun .
PURE_TRACE:follows original film virtually scene scene yet manages bleed almost completely dry humor verve fun
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:it cannot be enjoyed , even on the level that one enjoys a bad slasher flick , primarily because it is dull . yes , dull .
PURE_TRACE:cannot enjoyed even level one enjoys bad slasher flick primarily dull yes dull
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as the movie dragged on , i thought i heard a mysterious voice , and felt myself powerfully drawn toward the light -- the light of the exit sign . i have returned from the beyond to warn you : this movie is 90 minutes long , and life is too short .
PURE_TRACE:movie dragged thought heard mysterious voice felt powerfully drawn toward light light exit sign returned beyond warn movie 90 minutes long life short
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:thirty years ago , it would have been groundbreaking . now it's just tired .
PURE_TRACE:thirty years ago would groundbreaking tired
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 1, 'N']
=======================================
ORI_TRACE:the movie slides downhill as soon as macho action conventions assert themselves .
PURE_TRACE:movie slides downhill soon macho action conventions assert
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film contains no good jokes , no good scenes , barely a moment when carvey's saturday night live-honed mimicry rises above the level of embarrassment .
PURE_TRACE:film contains good jokes good scenes barely moment carvey's saturday night live-honed mimicry rises level embarrassment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the entire movie is about a boring , sad man being boring and sad .
PURE_TRACE:entire movie boring sad man boring sad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a charmer from belgium .
PURE_TRACE:charmer belgium
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:after an hour and a half of wondering -- sometimes amusedly , sometimes impatiently -- just what this strenuously unconventional movie is supposed to be , you discover that the answer is as conventional as can be .
PURE_TRACE:hour half wondering sometimes amusedly sometimes impatiently strenuously unconventional movie supposed discover answer conventional
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:woody allen can write and deliver a one liner as well as anybody . but i had a lot of problems with this movie .
PURE_TRACE:woody allen write deliver one liner well anybody lot problems movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it might not be 1970s animation , but everything else about it is straight from the saturday morning cartoons â a retread story , bad writing , and the same old silliness .
PURE_TRACE:might 1970s animation everything else straight saturday morning cartoons â retread story bad writing old silliness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's mindless junk like this that makes you appreciate original romantic comedies like punch-drunk love .
PURE_TRACE:mindless junk like makes appreciate original romantic comedies like punch-drunk love
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the narrative is so consistently unimaginative that probably the only way to have saved the film is with the aid of those wisecracking mystery science theater 3000 guys .
PURE_TRACE:narrative consistently unimaginative probably way saved film aid wisecracking mystery science theater 3000 guys
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there's no denying the physically spectacular qualities of the film . . . or the emotional integrity of the performances .
PURE_TRACE:there's denying physically spectacular qualities film emotional integrity performances
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:no new plot conceptions or environmental changes , just different bodies for sharp objects to rip through .
PURE_TRACE:new plot conceptions environmental changes different bodies sharp objects rip
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sour attempt at making a farrelly brothers-style , down-and-dirty laugher for the female set .
PURE_TRACE:sour attempt making farrelly brothers-style down-and-dirty laugher female set
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . in the pile of useless actioners from mtv schmucks who don't know how to tell a story for more than four minutes .
PURE_TRACE:pile useless actioners mtv schmucks know tell story four minutes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:city by the sea is the cinematic equivalent of defensive driving : it's careful , conscientious and makes no major mistakes . but what saves lives on the freeway does not necessarily make for persuasive viewing .
PURE_TRACE:city sea cinematic equivalent defensive driving careful conscientious makes major mistakes saves lives freeway necessarily make persuasive viewing
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:skip the film and buy the philip glass soundtrack cd .
PURE_TRACE:skip film buy philip glass soundtrack cd
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:even if it made its original release date last fall , it would've reeked of a been-there , done-that sameness .
PURE_TRACE:even made original release date last fall would've reeked been-there done-that sameness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:mib ii is a movie that makes it possible for the viewer to doze off for a few minutes or make several runs to the concession stand and or restroom and not feel as if he or she has missed anything . that's because relatively nothing happens .
PURE_TRACE:mib ii movie makes possible viewer doze minutes make several runs concession stand restroom feel missed anything that's relatively nothing happens
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in its dry and forceful way , it delivers the same message as jiri menzel's closely watched trains and danis tanovic's no man's land .
PURE_TRACE:dry forceful way delivers message jiri menzel's closely watched trains danis tanovic's man's land
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in the director's cut , the film is not only a love song to the movies but it also is more fully an example of the kind of lush , all-enveloping movie experience it rhapsodizes .
PURE_TRACE:director's cut film love song movies also fully example kind lush all-enveloping movie experience rhapsodizes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:nair's attention to detail creates an impeccable sense of place , while thurman and lewis give what can easily be considered career-best performances .
PURE_TRACE:nair's attention detail creates impeccable sense place thurman lewis give easily considered career-best performances
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:grant isn't cary and bullock isn't katherine .
PURE_TRACE:grant cary bullock katherine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:not only does the thoroughly formulaic film represent totally exemplify middle-of-the-road mainstream , it also represents glossy hollywood at its laziest .
PURE_TRACE:thoroughly formulaic film represent totally exemplify middle-of-the-road mainstream also represents glossy hollywood laziest
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:bogdanovich tantalizes by offering a peep show into the lives of the era's creme de la celluloid .
PURE_TRACE:bogdanovich tantalizes offering peep show lives era's creme de la celluloid
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ice cube holds the film together with an engaging and warm performance . . .
PURE_TRACE:ice cube holds film together engaging warm performance
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:even on those rare occasions when the narrator stops yammering , miller's hand often feels unsure .
PURE_TRACE:even rare occasions narrator stops yammering miller's hand often feels unsure
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:filmmakers have to dig deep to sink this low . fortunately for all involved , this movie is likely to disappear as quickly as an ice cube thrown into a pot of boiling water .
PURE_TRACE:filmmakers dig deep sink low fortunately involved movie likely disappear quickly ice cube thrown pot boiling water
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the kids in the audience at the preview screening seemed bored , cheering the pratfalls but little else ; their parents , wise folks that they are , read books .
PURE_TRACE:kids audience preview screening seemed bored cheering pratfalls little else parents wise folks read books
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:best enjoyed as a work of fiction inspired by real-life events . those seeking a definitive account of eisenstein's life would do better elsewhere .
PURE_TRACE:best enjoyed work fiction inspired real-life events seeking definitive account eisenstein's life would better elsewhere
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i walked away not really know who " they " were , what " they " looked like . why " they " were here and what " they " wanted and quite honestly , i didn't care .
PURE_TRACE:walked away really know looked like wanted quite honestly care
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:superbly photographed and staged by mendes with a series of riveting set pieces the likes of which mainstream audiences have rarely seen .
PURE_TRACE:superbly photographed staged mendes series riveting set pieces likes mainstream audiences rarely seen
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:subversive , meditative , clinical and poetic , the piano teacher is a daring work of genius .
PURE_TRACE:subversive meditative clinical poetic piano teacher daring work genius
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an unflinching , complex portrait of a modern israel that is rarely seen on-screen .
PURE_TRACE:unflinching complex portrait modern israel rarely seen on-screen
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is for the most part a useless movie , even with a great director at the helm .
PURE_TRACE:part useless movie even great director helm
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the master of disguise is awful . it's pauly shore awful . don't say you weren't warned .
PURE_TRACE:master disguise awful pauly shore awful say warned
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:more concerned with overall feelings , broader ideas , and open-ended questions than concrete story and definitive answers , soderbergh's solaris is a gorgeous and deceptively minimalist cinematic tone poem .
PURE_TRACE:concerned overall feelings broader ideas open-ended questions concrete story definitive answers soderbergh's solaris gorgeous deceptively minimalist cinematic tone poem
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the plot grinds on with yawn-provoking dullness .
PURE_TRACE:plot grinds yawn-provoking dullness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:two hours of junk .
PURE_TRACE:two hours junk
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:two tedious acts light on great scares and a good surprise ending .
PURE_TRACE:two tedious acts light great scares good surprise ending
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:laggard drama wending its way to an uninspired philosophical epiphany .
PURE_TRACE:laggard drama wending way uninspired philosophical epiphany
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:amid the clichÃ© and foreshadowing , cage manages a degree of casual realism . . . that is routinely dynamited by blethyn .
PURE_TRACE:amid clichÃ© foreshadowing cage manages degree casual realism routinely dynamited blethyn
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the big ending surprise almost saves the movie . it's too bad that the rest isn't more compelling .
PURE_TRACE:big ending surprise almost saves movie bad rest compelling
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:parents beware ; this is downright movie penance .
PURE_TRACE:parents beware downright movie penance
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:scherfig , the writer-director , has made a film so unabashedly hopeful that it actually makes the heart soar . yes , soar .
PURE_TRACE:scherfig writer-director made film unabashedly hopeful actually makes heart soar yes soar
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's difficult to say whether the tuxedo is more boring or embarrassing--i'm prepared to call it a draw .
PURE_TRACE:difficult say whether tuxedo boring embarrassing--i'm prepared call draw
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:with an expressive face reminiscent of gong li and a vivid personality like zhang ziyi's , dong stakes out the emotional heart of happy .
PURE_TRACE:expressive face reminiscent gong li vivid personality like zhang ziyi's dong stakes emotional heart happy
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a memorable experience that , like many of his works , presents weighty issues colorfully wrapped up in his own idiosyncratic strain of kitschy goodwill .
PURE_TRACE:memorable experience like many works presents weighty issues colorfully wrapped idiosyncratic strain kitschy goodwill
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:for a film that celebrates radical , nonconformist values , what to do in case of fire ? lazily and glumly settles into a most traditional , reserved kind of filmmaking .
PURE_TRACE:film celebrates radical nonconformist values case fire ? lazily glumly settles traditional reserved kind filmmaking
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:an uneven film dealing with too many problems to be taken seriously .
PURE_TRACE:uneven film dealing many problems taken seriously
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a satisfying summer blockbuster and worth a look .
PURE_TRACE:satisfying summer blockbuster worth look
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . turns so unforgivably trite in its last 10 minutes that anyone without a fortified sweet tooth will likely go into sugar shock .
PURE_TRACE:turns unforgivably trite last 10 minutes anyone without fortified sweet tooth likely go sugar shock
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:stale and clichÃ©d to a fault .
PURE_TRACE:stale clichÃ©d fault
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:doesn't get the job done , running off the limited chemistry created by ralph fiennes and jennifer lopez .
PURE_TRACE:get job done running limited chemistry created ralph fiennes jennifer lopez
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a rather average action film that benefits from several funny moments supplied by epps .
PURE_TRACE:rather average action film benefits several funny moments supplied epps
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a compelling motion picture that illustrates an american tragedy .
PURE_TRACE:compelling motion picture illustrates american tragedy
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an entertaining mix of period drama and flat-out farce that should please history fans .
PURE_TRACE:entertaining mix period drama flat-out farce please history fans
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 0, 0, 'P']
=======================================
ORI_TRACE:although jackson is doubtless reserving the darkest hours for the return of the king , we long for a greater sense of urgency in the here and now of the two towers .
PURE_TRACE:although jackson doubtless reserving darkest hours return king long greater sense urgency two towers
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sparkles in its deft portrait of tinseltown's seasoned veterans of gossip , wealth , paranoia , and celebrityhood .
PURE_TRACE:sparkles deft portrait tinseltown's seasoned veterans gossip wealth paranoia celebrityhood
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:john carlen's script is full of unhappy , two-dimensional characters who are anything but compelling .
PURE_TRACE:john carlen's script full unhappy two-dimensional characters anything compelling
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the premise itself is just sooooo tired . pair that with really poor comedic writing . . . and you've got a huge mess .
PURE_TRACE:premise sooooo tired pair really poor comedic writing got huge mess
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an impeccable study in perversity .
PURE_TRACE:impeccable study perversity
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:heartwarming and gently comic even as the film breaks your heart .
PURE_TRACE:heartwarming gently comic even film breaks heart
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a bit too derivative to stand on its own as the psychological thriller it purports to be .
PURE_TRACE:bit derivative stand psychological thriller purports
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film is powerful , accessible and funny . you won't miss its messages , but you'll be entertained as well .
PURE_TRACE:film powerful accessible funny miss messages entertained well
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's bedeviled by labored writing and slack direction .
PURE_TRACE:bedeviled labored writing slack direction
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a historical epic with the courage of its convictions about both scope and detail .
PURE_TRACE:historical epic courage convictions scope detail
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:reggio and glass so rhapsodize cynicism , with repetition and languorous slo-mo sequences , that glass's dirgelike score becomes a fang-baring lullaby .
PURE_TRACE:reggio glass rhapsodize cynicism repetition languorous slo-mo sequences glass's dirgelike score becomes fang-baring lullaby
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:taken purely as an exercise in style , this oppressively gloomy techno-horror clambake is impossible to ignore . but as a movie , it's a humorless , disjointed mess .
PURE_TRACE:taken purely exercise style oppressively gloomy techno-horror clambake impossible ignore movie humorless disjointed mess
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:fear permeates the whole of stortelling , todd solondz' oftentimes funny , yet ultimately cowardly autocritique .
PURE_TRACE:fear permeates whole stortelling todd solondz' oftentimes funny yet ultimately cowardly autocritique
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the large-format film is well suited to capture these musicians in full regalia and the incredible imax sound system lets you feel the beat down to your toes .
PURE_TRACE:large-format film well suited capture musicians full regalia incredible imax sound system lets feel beat toes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:loses its sense of humor in a vat of failed jokes , twitchy acting , and general boorishness .
PURE_TRACE:loses sense humor vat failed jokes twitchy acting general boorishness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an often-deadly boring , strange reading of a classic whose witty dialogue is treated with a baffling casual approach
PURE_TRACE:often-deadly boring strange reading classic whose witty dialogue treated baffling casual approach
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:japanese director shohei imamura's latest film is an odd but ultimately satisfying blend of the sophomoric and the sublime .
PURE_TRACE:japanese director shohei imamura's latest film odd ultimately satisfying blend sophomoric sublime
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:people cinema at its finest .
PURE_TRACE:people cinema finest
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:skin of man gets a few cheap shocks from its kids-in-peril theatrics , but it also taps into the primal fears of young people trying to cope with the mysterious and brutal nature of adults .
PURE_TRACE:skin man gets cheap shocks kids-in-peril theatrics also taps primal fears young people trying cope mysterious brutal nature adults
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:though the controversial korean filmmaker's latest effort is not for all tastes , it offers gorgeous imagery , effective performances , and an increasingly unsettling sense of foreboding .
PURE_TRACE:though controversial korean filmmaker's latest effort tastes offers gorgeous imagery effective performances increasingly unsettling sense foreboding
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:novak contemplates a heartland so overwhelmed by its lack of purpose that it seeks excitement in manufactured high drama .
PURE_TRACE:novak contemplates heartland overwhelmed lack purpose seeks excitement manufactured high drama
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:no way i can believe this load of junk .
PURE_TRACE:way believe load junk
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in capturing the understated comedic agony of an ever-ruminating , genteel yet decadent aristocracy that can no longer pay its bills , the film could just as well be addressing the turn of the 20th century into the 21st .
PURE_TRACE:capturing understated comedic agony ever-ruminating genteel yet decadent aristocracy longer pay bills film could well addressing turn 20th century 21st
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the powerful success of read my lips with such provocative material shows why , after only three films , director co-writer jacques audiard , though little known in this country , belongs in the very top rank of french filmmakers .
PURE_TRACE:powerful success read lips provocative material shows three films director co-writer jacques audiard though little known country belongs top rank french filmmakers
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the metaphors are provocative , but too often , the viewer is left puzzled by the mechanics of the delivery .
PURE_TRACE:metaphors provocative often viewer left puzzled mechanics delivery
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:leigh has a true talent for drawing wrenching performances from his actors ( improvised over many months ) and for conveying the way tiny acts of kindness make ordinary life survivable .
PURE_TRACE:leigh true talent drawing wrenching performances actors improvised many months conveying way tiny acts kindness make ordinary life survivable
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:caruso sometimes descends into sub-tarantino cuteness . . . but for the most part he makes sure the salton sea works the way a good noir should , keeping it tight and nasty .
PURE_TRACE:caruso sometimes descends sub-tarantino cuteness part makes sure salton sea works way good noir keeping tight nasty
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ford deserves to be remembered at oscar time for crafting this wonderful portrait of a conflicted soldier .
PURE_TRACE:ford deserves remembered oscar time crafting wonderful portrait conflicted soldier
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sandra bullock , despite downplaying her good looks , carries a little too much ain't- she-cute baggage into her lead role as a troubled and determined homicide cop to quite pull off the heavy stuff .
PURE_TRACE:sandra bullock despite downplaying good looks carries little much ain't- she-cute baggage lead role troubled determined homicide cop quite pull heavy stuff
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a droll , well-acted , character-driven comedy with unexpected deposits of feeling .
PURE_TRACE:droll well-acted character-driven comedy unexpected deposits feeling
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's an unusual , thoughtful bio-drama with a rich subject and some fantastic moments and scenes .
PURE_TRACE:unusual thoughtful bio-drama rich subject fantastic moments scenes
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an authentically vague , but ultimately purposeless , study in total pandemonium .
PURE_TRACE:authentically vague ultimately purposeless study total pandemonium
LABEL:0
L1_TRACE:['S', 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you come away thinking not only that kate isn't very bright , but that she hasn't been worth caring about and that maybe she , janine and molly -- an all-woman dysfunctional family -- deserve one another .
PURE_TRACE:come away thinking kate bright worth caring maybe janine molly all-woman dysfunctional family deserve one another
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a real winner -- smart , funny , subtle , and resonant .
PURE_TRACE:real winner smart funny subtle resonant
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a thoughtful and surprisingly affecting portrait of a screwed-up man who dared to mess with some powerful people , seen through the eyes of the idealistic kid who chooses to champion his ultimately losing cause .
PURE_TRACE:thoughtful surprisingly affecting portrait screwed-up man dared mess powerful people seen eyes idealistic kid chooses champion ultimately losing cause
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the performances are immaculate , with roussillon providing comic relief .
PURE_TRACE:performances immaculate roussillon providing comic relief
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it seems just a long , convoluted ploy to get men into drag -- period drag , no less .
PURE_TRACE:seems long convoluted ploy get men drag period drag less
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a map of the inner rhythms of love and jealousy and sacrifice drawn with a master's steady stroke .
PURE_TRACE:map inner rhythms love jealousy sacrifice drawn master's steady stroke
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if ayurveda can help us return to a sane regimen of eating , sleeping and stress-reducing contemplation , it is clearly a good thing .
PURE_TRACE:ayurveda help us return sane regimen eating sleeping stress-reducing contemplation clearly good thing
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's also clear from the start that the transporter is running purely on adrenaline , and once the initial high wears off , the film's shortcomings start to shine through .
PURE_TRACE:also clear start transporter running purely adrenaline initial high wears film's shortcomings start shine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the somber pacing and lack of dramatic fireworks make green dragon seem more like medicine than entertainment .
PURE_TRACE:somber pacing lack dramatic fireworks make green dragon seem like medicine entertainment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's technically sumptuous but also almost wildly alive .
PURE_TRACE:technically sumptuous also almost wildly alive
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:yet another entry in the sentimental oh-those-wacky-brits genre that was ushered in by the full monty and is still straining to produce another smash hit .
PURE_TRACE:yet another entry sentimental oh-those-wacky-brits genre ushered full monty still straining produce another smash hit
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you may be captivated , as i was , by its moods , and by its subtly transformed star , and still wonder why paul thomas anderson ever had the inclination to make the most sincere and artful movie in which adam sandler will probably ever appear .
PURE_TRACE:may captivated moods subtly transformed star still wonder paul thomas anderson ever inclination make sincere artful movie adam sandler probably ever appear
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a film of epic scale with an intimate feeling , a saga of the ups and downs of friendships .
PURE_TRACE:film epic scale intimate feeling saga ups downs friendships
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:thirteen conversations about one thing lays out a narrative puzzle that interweaves individual stories , and , like a mobius strip , elliptically loops back to where it began .
PURE_TRACE:thirteen conversations one thing lays narrative puzzle interweaves individual stories like mobius strip elliptically loops back began
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if you dig on david mamet's mind tricks . . . rent this movie and enjoy !
PURE_TRACE:dig david mamet's mind tricks rent movie enjoy
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 1, 0, 'P']
=======================================
ORI_TRACE:a long , dull procession of despair , set to cello music culled from a minimalist funeral .
PURE_TRACE:long dull procession despair set cello music culled minimalist funeral
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the only entertainment you'll derive from this choppy and sloppy affair will be from unintentional giggles â several of them .
PURE_TRACE:entertainment derive choppy sloppy affair unintentional giggles â several
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there is so much plodding sensitivity .
PURE_TRACE:much plodding sensitivity
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:peppered with witty dialogue and inventive moments .
PURE_TRACE:peppered witty dialogue inventive moments
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:hey everybody , wanna watch a movie in which a guy dressed as a children's party clown gets violently gang-raped ? i didn't think so .
PURE_TRACE:hey everybody wanna watch movie guy dressed children's party clown gets violently gang-raped ? think
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's traditional moviemaking all the way , but it's done with a lot of careful period attention as well as some very welcome wit .
PURE_TRACE:traditional moviemaking way done lot careful period attention well welcome wit
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it's impossible to even categorize this as a smutty guilty pleasure .
PURE_TRACE:impossible even categorize smutty guilty pleasure
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a smart , compelling drama .
PURE_TRACE:smart compelling drama
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:mattei's underdeveloped effort here is nothing but a convenient conveyor belt of brooding personalities that parade about as if they were coming back from stock character camp -- a drowsy drama infatuated by its own pretentious self-examination .
PURE_TRACE:mattei's underdeveloped effort nothing convenient conveyor belt brooding personalities parade coming back stock character camp drowsy drama infatuated pretentious self-examination
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:god help the poor woman if attal is this insecure in real life : his fictional yvan's neuroses are aggravating enough to exhaust the patience of even the most understanding spouse .
PURE_TRACE:god help poor woman attal insecure real life fictional yvan's neuroses aggravating enough exhaust patience even understanding spouse
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a stirring , funny and finally transporting re-imagining of beauty and the beast and 1930s horror films
PURE_TRACE:stirring funny finally transporting re-imagining beauty beast 1930s horror films
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:dog soldiers doesn't transcend genre -- it embraces it , energizes it and takes big bloody chomps out of it .
PURE_TRACE:dog soldiers transcend genre embraces energizes takes big bloody chomps
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it tells more than it shows .
PURE_TRACE:tells shows
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:exhilarating , funny and fun .
PURE_TRACE:exhilarating funny fun
LABEL:1
L1_TRACE:['S', 0, 0, 0, 'P']
=======================================
ORI_TRACE:fans of the tv series will be disappointed , and everyone else will be slightly bored .
PURE_TRACE:fans tv series disappointed everyone else slightly bored
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:any one episode of the sopranos would send this ill-conceived folly to sleep with the fishes .
PURE_TRACE:one episode sopranos would send ill-conceived folly sleep fishes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what jackson has accomplished here is amazing on a technical level .
PURE_TRACE:jackson accomplished amazing technical level
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's clotted with heavy-handed symbolism , dime-store psychology and endless scenic shots that make 105 minutes seem twice as long .
PURE_TRACE:clotted heavy-handed symbolism dime-store psychology endless scenic shots make 105 minutes seem twice long
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while not all transitions to adulthood are so fraught , there's much truth and no small amount of poetry in girls can't swim .
PURE_TRACE:transitions adulthood fraught there's much truth small amount poetry girls can't swim
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a lackluster , unessential sequel to the classic disney adaptation of j . m . barrie's peter pan .
PURE_TRACE:lackluster unessential sequel classic disney adaptation j barrie's peter pan
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there is greatness here .
PURE_TRACE:greatness
LABEL:1
L1_TRACE:['S', 0, 'P']
=======================================
ORI_TRACE:statham employs an accent that i think is supposed to be an attempt at hardass american but sometimes just lapses into unhidden british .
PURE_TRACE:statham employs accent think supposed attempt hardass american sometimes lapses unhidden british
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the talented and clever robert rodriguez perhaps put a little too much heart into his first film and didn't reserve enough for his second .
PURE_TRACE:talented clever robert rodriguez perhaps put little much heart first film reserve enough second
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a clever thriller with enough unexpected twists to keep our interest .
PURE_TRACE:clever thriller enough unexpected twists keep interest
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:audiences can be expected to suspend their disbelief only so far -- and that does not include the 5 o'clock shadow on the tall wooden kid as he skips off to school .
PURE_TRACE:audiences expected suspend disbelief far include 5 o'clock shadow tall wooden kid skips school
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:the movie is loaded with good intentions , but in his zeal to squeeze the action and our emotions into the all-too-familiar dramatic arc of the holocaust escape story , minac drains his movie of all individuality .
PURE_TRACE:movie loaded good intentions zeal squeeze action emotions all-too-familiar dramatic arc holocaust escape story minac drains movie individuality
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a ponderous meditation on love that feels significantly longer than its relatively scant 97 minutes .
PURE_TRACE:ponderous meditation love feels significantly longer relatively scant 97 minutes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while van wilder may not be the worst national lampoon film , it's far from being this generation's animal house .
PURE_TRACE:van wilder may worst national lampoon film far generation's animal house
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:about schmidt is undoubtedly one of the finest films of the year . if you're not deeply touched by this movie , check your pulse .
PURE_TRACE:schmidt undoubtedly one finest films year deeply touched movie check pulse
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:your stomach for heaven depends largely on your appetite for canned corn .
PURE_TRACE:stomach heaven depends largely appetite canned corn
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the sort of movie that gives tastelessness a bad rap .
PURE_TRACE:sort movie gives tastelessness bad rap
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the execution is so pedestrian that the most positive comment we can make is that rob schneider actually turns in a pretty convincing performance as a prissy teenage girl .
PURE_TRACE:execution pedestrian positive comment make rob schneider actually turns pretty convincing performance prissy teenage girl
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . the last time i saw a theater full of people constantly checking their watches was during my sats .
PURE_TRACE:last time saw theater full people constantly checking watches sats
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in all the annals of the movies , few films have been this odd , inexplicable and unpleasant .
PURE_TRACE:annals movies films odd inexplicable unpleasant
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:contrived pastiche of caper clichÃ©s .
PURE_TRACE:contrived pastiche caper clichÃ©s
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if you're really renting this you're not interested in discretion in your entertainment choices , you're interested in anne geddes , john grisham , and thomas kincaid .
PURE_TRACE:really renting interested discretion entertainment choices interested anne geddes john grisham thomas kincaid
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the limited sets and small confined and dark spaces also are homages to a classic low-budget film noir movie .
PURE_TRACE:limited sets small confined dark spaces also homages classic low-budget film noir movie
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one of the most slyly exquisite anti-adult movies ever made .
PURE_TRACE:one slyly exquisite anti-adult movies ever made
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:with a completely predictable plot , you'll swear that you've seen it all before , even if you've never come within a mile of the longest yard .
PURE_TRACE:completely predictable plot swear seen even never come within mile longest yard
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the acting is amateurish , the cinematography is atrocious , the direction is clumsy , the writing is insipid and the violence is at once luridly graphic and laughably unconvincing .
PURE_TRACE:acting amateurish cinematography atrocious direction clumsy writing insipid violence luridly graphic laughably unconvincing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the story itself is uninteresting , and the songs are painfully undistinguished : they might be giants' so to be one of us may be the most tuneless tune ever composed .
PURE_TRACE:story uninteresting songs painfully undistinguished might giants' one us may tuneless tune ever composed
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a bittersweet contemporary comedy about benevolent deception , which , while it may not rival the filmmaker's period pieces , is still very much worth seeing .
PURE_TRACE:bittersweet contemporary comedy benevolent deception may rival filmmaker's period pieces still much worth seeing
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:director charles stone iii applies more detail to the film's music than to the story line ; what's best about drumline is its energy .
PURE_TRACE:director charles stone iii applies detail film's music story line what's best drumline energy
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the only element of suspense is whether the movie will change titles or distributors again before the closing credits roll .
PURE_TRACE:element suspense whether movie change titles distributors closing credits roll
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:veterans of the dating wars will smirk uneasily at the film's nightmare versions of everyday sex-in-the-city misadventures .
PURE_TRACE:veterans dating wars smirk uneasily film's nightmare versions everyday sex-in-the-city misadventures
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film is often filled with a sense of pure wonderment and excitement not often seen in today's cinema du sarcasm
PURE_TRACE:film often filled sense pure wonderment excitement often seen today's cinema du sarcasm
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is more a case of 'sacre bleu ! ' than 'magnifique' .
PURE_TRACE:case 'sacre bleu 'magnifique'
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:we never truly come to care about the main characters and whether or not they'll wind up together , and michele's spiritual quest is neither amusing nor dramatic enough to sustain interest .
PURE_TRACE:never truly come care main characters whether they'll wind together michele's spiritual quest neither amusing dramatic enough sustain interest
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a lovely film for the holiday season .
PURE_TRACE:lovely film holiday season
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . wise and elegiac . . .
PURE_TRACE:wise elegiac
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:an easy watch , except for the annoying demeanour of its lead character .
PURE_TRACE:easy watch except annoying demeanour lead character
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this warm and gentle romantic comedy has enough interesting characters to fill several movies , and its ample charms should win over the most hard-hearted cynics .
PURE_TRACE:warm gentle romantic comedy enough interesting characters fill several movies ample charms win hard-hearted cynics
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:at 78 minutes it just zings along with vibrance and warmth .
PURE_TRACE:78 minutes zings along vibrance warmth
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:a by-the-numbers effort that won't do much to enhance the franchise .
PURE_TRACE:by-the-numbers effort much enhance franchise
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this gorgeous epic is guaranteed to lift the spirits of the whole family .
PURE_TRACE:gorgeous epic guaranteed lift spirits whole family
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:high crimes steals so freely from other movies and combines enough disparate types of films that it can't help but engage an audience .
PURE_TRACE:high crimes steals freely movies combines enough disparate types films can't help engage audience
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this film looks like it was produced in 1954 , shelved for 48 years , and repackaged for a 2002 audience .
PURE_TRACE:film looks like produced 1954 shelved 48 years repackaged 2002 audience
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:time out is as serious as a pink slip . and more than that , it's an observant , unfussily poetic meditation about identity and alienation .
PURE_TRACE:time serious pink slip observant unfussily poetic meditation identity alienation
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a science-fiction pastiche so lacking in originality that if you stripped away its inspirations there would be precious little left .
PURE_TRACE:science-fiction pastiche lacking originality stripped away inspirations would precious little left
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:watching harris ham it up while physically and emotionally disintegrating over the course of the movie has a certain poignancy in light of his recent death , but boyd's film offers little else of consequence .
PURE_TRACE:watching harris ham physically emotionally disintegrating course movie certain poignancy light recent death boyd's film offers little else consequence
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:movie fans , get ready to take off . . . the other direction .
PURE_TRACE:movie fans get ready take direction
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an exhilarating experience .
PURE_TRACE:exhilarating experience
LABEL:1
L1_TRACE:['S', 0, 0, 'P']
=======================================
ORI_TRACE:taymor utilizes the idea of making kahlo's art a living , breathing part of the movie , often catapulting the artist into her own work . this isn't a new idea . it's been done before but never so vividly or with so much passion .
PURE_TRACE:taymor utilizes idea making kahlo's art living breathing part movie often catapulting artist work new idea done never vividly much passion
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:halfway through the movie , the humor dwindles . it's replaced by some dramatic scenes that are jarring and deeply out of place in what could have ( and probably should have ) been a lighthearted comedy .
PURE_TRACE:halfway movie humor dwindles replaced dramatic scenes jarring deeply place could probably lighthearted comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:rarely has skin looked as beautiful , desirable , even delectable , as it does in trouble every day .
PURE_TRACE:rarely skin looked beautiful desirable even delectable trouble every day
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:despite the authenticity of the trappings , the film is overblown in its plotting , hackneyed in its dialogue and anachronistic in its style .
PURE_TRACE:despite authenticity trappings film overblown plotting hackneyed dialogue anachronistic style
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like most of jaglom's films , some of it is honestly affecting , but more of it seems contrived and secondhand .
PURE_TRACE:like jaglom's films honestly affecting seems contrived secondhand
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:divertingly ridiculous , headbangingly noisy .
PURE_TRACE:divertingly ridiculous headbangingly noisy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:boomers and their kids will have a barrie good time .
PURE_TRACE:boomers kids barrie good time
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:anemic , pretentious .
PURE_TRACE:anemic pretentious
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:human nature initially succeeds by allowing itself to go crazy , but ultimately fails by spinning out of control .
PURE_TRACE:human nature initially succeeds allowing go crazy ultimately fails spinning control
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite bearing the paramount imprint , it's a bargain-basement european pickup . what's hard to understand is why anybody picked it up . wiser souls would have tactfully pretended not to see it and left it lying there
PURE_TRACE:despite bearing paramount imprint bargain-basement european pickup what's hard understand anybody picked wiser souls would tactfully pretended see left lying
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:may offend viewers not amused by the sick sense of humor .
PURE_TRACE:may offend viewers amused sick sense humor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:one of the most plain , unimaginative romantic comedies i've ever seen .
PURE_TRACE:one plain unimaginative romantic comedies i've ever seen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:gooding offers a desperately ingratiating performance .
PURE_TRACE:gooding offers desperately ingratiating performance
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ensemble movies , like soap operas , depend on empathy . if there ain't none , you have a problem .
PURE_TRACE:ensemble movies like soap operas depend empathy ain't none problem
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:absorbing and disturbing -- perhaps more disturbing than originally intended -- but a little clarity would have gone a long way .
PURE_TRACE:absorbing disturbing perhaps disturbing originally intended little clarity would gone long way
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this pathetic junk is barely an hour long . nevertheless , it still seems endless .
PURE_TRACE:pathetic junk barely hour long nevertheless still seems endless
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:collateral damage is , despite its alleged provocation post-9 11 , an antique , in the end . as are its star , its attitude and its obliviousness .
PURE_TRACE:collateral damage despite alleged provocation post-9 11 antique end star attitude obliviousness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there are enough throwaway references to faith and rainbows to plant smile-button faces on that segment of the populace that made a walk to remember a niche hit .
PURE_TRACE:enough throwaway references faith rainbows plant smile-button faces segment populace made walk remember niche hit
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a hypnotic cyber hymn and a cruel story of youth culture .
PURE_TRACE:hypnotic cyber hymn cruel story youth culture
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:five screenwriters are credited with the clichÃ©-laden screenplay ; it seems as if each watered down the version of the one before .
PURE_TRACE:five screenwriters credited clichÃ©-laden screenplay seems watered version one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:gloriously goofy ( and gory ) midnight movie stuff .
PURE_TRACE:gloriously goofy gory midnight movie stuff
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i admire the closing scenes of the film , which seem to ask whether our civilization offers a cure for vincent's complaint .
PURE_TRACE:admire closing scenes film seem ask whether civilization offers cure vincent's complaint
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a remarkably insightful look at the backstage angst of the stand-up comic .
PURE_TRACE:remarkably insightful look backstage angst stand-up comic
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:zhang . . . has done an amazing job of getting realistic performances from his mainly nonprofessional cast .
PURE_TRACE:zhang done amazing job getting realistic performances mainly nonprofessional cast
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:instead of trying to bust some blondes , diggs should be probing why a guy with his talent ended up in a movie this bad .
PURE_TRACE:instead trying bust blondes diggs probing guy talent ended movie bad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:deliciously mean-spirited and wryly observant .
PURE_TRACE:deliciously mean-spirited wryly observant
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:viewers are asked so often to suspend belief that were it not for holm's performance , the film would be a total washout .
PURE_TRACE:viewers asked often suspend belief holm's performance film would total washout
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the direction , by george hickenlooper , has no snap to it , no wiseacre crackle or hard-bitten cynicism .
PURE_TRACE:direction george hickenlooper snap wiseacre crackle hard-bitten cynicism
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:showtime is a fine-looking film with a bouncy score and a clutch of lively songs for deft punctuation .
PURE_TRACE:showtime fine-looking film bouncy score clutch lively songs deft punctuation
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like showgirls and glitter , the most entertaining moments here are unintentional .
PURE_TRACE:like showgirls glitter entertaining moments unintentional
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's about following your dreams , no matter what your parents think . socrates motions for hemlock .
PURE_TRACE:following dreams matter parents think socrates motions hemlock
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sensitive and astute first feature by anne-sophie birot .
PURE_TRACE:sensitive astute first feature anne-sophie birot
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a film about female friendship that men can embrace and women will talk about for hours .
PURE_TRACE:film female friendship men embrace women talk hours
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:deepa mehta provides an accessible introduction as well as some intelligent observations on the success of bollywood in the western world .
PURE_TRACE:deepa mehta provides accessible introduction well intelligent observations success bollywood western world
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:rosenthal ( halloween ii ) seems to have forgotten everything he ever knew about generating suspense .
PURE_TRACE:rosenthal halloween ii seems forgotten everything ever knew generating suspense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:throughout all the tumult , a question comes to mind : so why is this so boring ?
PURE_TRACE:throughout tumult question comes mind boring ?
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:the movie gets muted and routine .
PURE_TRACE:movie gets muted routine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:'dragonfly' is a movie about a bus wreck that turns into a film wreck .
PURE_TRACE:'dragonfly' movie bus wreck turns film wreck
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film is filled with humorous observations about the general absurdity of modern life as seen through the eyes outsiders , but deftly manages to avoid many of the condescending stereotypes that so often plague films dealing with the mentally ill .
PURE_TRACE:film filled humorous observations general absurdity modern life seen eyes outsiders deftly manages avoid many condescending stereotypes often plague films dealing mentally ill
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it has more in common with a fireworks display than a movie , which normally is expected to have characters and a storyline .
PURE_TRACE:common fireworks display movie normally expected characters storyline
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an enthralling , playful film that constantly frustrates our desire to know the 'truth' about this man , while deconstructing the very format of the biography in a manner that derrida would doubtless give his blessing to .
PURE_TRACE:enthralling playful film constantly frustrates desire know 'truth' man deconstructing format biography manner derrida would doubtless give blessing
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie weighs no more than a glass of flat champagne .
PURE_TRACE:movie weighs glass flat champagne
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:will undoubtedly play well in european markets , where mr . besson is a brand name , and in asia , where ms . shu is an institution , but american audiences will probably find it familiar and insufficiently cathartic .
PURE_TRACE:undoubtedly play well european markets mr besson brand name asia ms shu institution american audiences probably find familiar insufficiently cathartic
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a tired , unnecessary retread . . . a stale copy of a picture that wasn't all that great to begin with .
PURE_TRACE:tired unnecessary retread stale copy picture great begin
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it tends to remind one of a really solid woody allen film , with its excellent use of new york locales and sharp writing
PURE_TRACE:tends remind one really solid woody allen film excellent use new york locales sharp writing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like schindler's list , the grey zone attempts to be grandiloquent , but ends up merely pretentious -- in a grisly sort of way .
PURE_TRACE:like schindler's list grey zone attempts grandiloquent ends merely pretentious grisly sort way
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while the story's undeniably hard to follow , iwai's gorgeous visuals seduce .
PURE_TRACE:story's undeniably hard follow iwai's gorgeous visuals seduce
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the plot is straight off the shelf , the performances are television- caliber and the message of providing solace through deception is a little creepy .
PURE_TRACE:plot straight shelf performances television- caliber message providing solace deception little creepy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the story is smart and entirely charming in intent and execution .
PURE_TRACE:story smart entirely charming intent execution
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this movie has a strong message about never giving up on a loved one , but it's not an easy movie to watch and will probably disturb many who see it .
PURE_TRACE:movie strong message never giving loved one easy movie watch probably disturb many see
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a loving little film of considerable appeal .
PURE_TRACE:loving little film considerable appeal
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the director , mark pellington , does a terrific job conjuring up a sinister , menacing atmosphere though unfortunately all the story gives us is flashing red lights , a rattling noise , and a bump on the head .
PURE_TRACE:director mark pellington terrific job conjuring sinister menacing atmosphere though unfortunately story gives us flashing red lights rattling noise bump head
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the only excitement comes when the credits finally roll and you get to leave the theater .
PURE_TRACE:excitement comes credits finally roll get leave theater
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:what kids will discover is a new collectible . what parents will suspect is that they're watching a 76-minute commercial .
PURE_TRACE:kids discover new collectible parents suspect they're watching 76-minute commercial
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:watching these eccentrics is both inspiring and pure joy .
PURE_TRACE:watching eccentrics inspiring pure joy
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:. . . flat-out amusing , sometimes endearing and often fabulous , with a solid cast , noteworthy characters , delicious dialogue and a wide supply of effective sight gags .
PURE_TRACE:flat-out amusing sometimes endearing often fabulous solid cast noteworthy characters delicious dialogue wide supply effective sight gags
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:marvelous , merry and , yes , melancholy film .
PURE_TRACE:marvelous merry yes melancholy film
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:although german cooking does not come readily to mind when considering the world's best cuisine , mostly martha could make deutchland a popular destination for hungry tourists .
PURE_TRACE:although german cooking come readily mind considering world's best cuisine mostly martha could make deutchland popular destination hungry tourists
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:slow and ponderous , but rohmer's drama builds to an intense indoor drama about compassion , sacrifice , and christian love in the face of political corruption .
PURE_TRACE:slow ponderous rohmer's drama builds intense indoor drama compassion sacrifice christian love face political corruption
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:quitting offers piercing domestic drama with spikes of sly humor .
PURE_TRACE:quitting offers piercing domestic drama spikes sly humor
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:while undercover brother is definitely one for the masses , it's also full of sharp , smart satire .
PURE_TRACE:undercover brother definitely one masses also full sharp smart satire
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a lively and engaging examination of how similar obsessions can dominate a family .
PURE_TRACE:lively engaging examination similar obsessions dominate family
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if you like an extreme action-packed film with a hint of humor , then triple x marks the spot .
PURE_TRACE:like extreme action-packed film hint humor triple x marks spot
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:what eric schaeffer has accomplished with never again may not , strictly speaking , qualify as revolutionary . but it's defiantly and delightfully against the grain .
PURE_TRACE:eric schaeffer accomplished never may strictly speaking qualify revolutionary defiantly delightfully grain
LABEL:1
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:this is a movie so insecure about its capacity to excite that it churns up not one but two flagrantly fake thunderstorms to underscore the action .
PURE_TRACE:movie insecure capacity excite churns one two flagrantly fake thunderstorms underscore action
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:mike leigh populates his movie with a wonderful ensemble cast of characters that bring the routine day to day struggles of the working class to life
PURE_TRACE:mike leigh populates movie wonderful ensemble cast characters bring routine day day struggles working class life
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a fragile framework upon which to hang broad , mildly fleshed-out characters that seem to have been conjured up only 10 minutes prior to filming .
PURE_TRACE:fragile framework upon hang broad mildly fleshed-out characters seem conjured 10 minutes prior filming
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:reno does what he can in a thankless situation , the film ricochets from humor to violence and back again , and ryoko hirosue makes us wonder if she is always like that .
PURE_TRACE:reno thankless situation film ricochets humor violence back ryoko hirosue makes us wonder always like
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the documentary does little , apart from raising the topic , to further stoke the conversation .
PURE_TRACE:documentary little apart raising topic stoke conversation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:oedekerk mugs mercilessly , and the genuinely funny jokes are few and far between .
PURE_TRACE:oedekerk mugs mercilessly genuinely funny jokes far
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:raimi crafted a complicated hero who is a welcome relief from the usual two-dimensional offerings .
PURE_TRACE:raimi crafted complicated hero welcome relief usual two-dimensional offerings
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's the plot , and a maddeningly insistent and repetitive piano score that made me want to scream .
PURE_TRACE:there's plot maddeningly insistent repetitive piano score made want scream
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:easily the most thoughtful fictional examination of the root causes of anti-semitism ever seen on screen .
PURE_TRACE:easily thoughtful fictional examination root causes anti-semitism ever seen screen
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:so much facile technique , such cute ideas , so little movie .
PURE_TRACE:much facile technique cute ideas little movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the stunt work is top-notch ; the dialogue and drama often food-spittingly funny .
PURE_TRACE:stunt work top-notch dialogue drama often food-spittingly funny
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:good for a few unintentional laughs , " extreme ops " was obviously made for the " ZJU " crowd , people who enjoy mindless action without the benefit of decent acting , writing , and direction .
PURE_TRACE:good unintentional laughs extreme ops obviously made ZJU crowd people enjoy mindless action without benefit decent acting writing direction
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's depressing to see how far herzog has fallen .
PURE_TRACE:depressing see far herzog fallen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:more a gunfest than a rock concert .
PURE_TRACE:gunfest rock concert
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'P']
=======================================
ORI_TRACE:does what should seem impossible : it makes serial killer jeffrey dahmer boring .
PURE_TRACE:seem impossible makes serial killer jeffrey dahmer boring
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:director dirk shafer and co-writer greg hinton ride the dubious divide where gay porn reaches for serious drama .
PURE_TRACE:director dirk shafer co-writer greg hinton ride dubious divide gay porn reaches serious drama
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there are problems with this film that even 3 oscar winners can't overcome , but it's a nice girl-buddy movie once it gets rock-n-rolling .
PURE_TRACE:problems film even 3 oscar winners can't overcome nice girl-buddy movie gets rock-n-rolling
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:nights feels more like a quickie tv special than a feature film . . . it's not even a tv special you'd bother watching past the second commercial break .
PURE_TRACE:nights feels like quickie tv special feature film even tv special bother watching past second commercial break
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an appalling 'ace ventura' rip-off that somehow manages to bring together kevin pollak , former wrestler chyna and dolly parton . if any of them list this 'credit' on their resumes in the future , that'll be much funnier than anything in the film . . .
PURE_TRACE:appalling 'ace ventura' rip-off somehow manages bring together kevin pollak former wrestler chyna dolly parton list 'credit' resumes future much funnier anything film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:halfway through , however , having sucked dry the undead action flick formula , blade ii mutates into a gross-out monster movie with effects that are more silly than scary .
PURE_TRACE:halfway however sucked dry undead action flick formula blade ii mutates gross-out monster movie effects silly scary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a film that takes you inside the rhythms of its subject : you experience it as you watch .
PURE_TRACE:film takes inside rhythms subject experience watch
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a momentary escape from the summer heat and the sedentary doldrums that set in at this time of year .
PURE_TRACE:momentary escape summer heat sedentary doldrums set time year
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a rich tale of our times , very well told with an appropriate minimum of means .
PURE_TRACE:rich tale times well told appropriate minimum means
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is lightweight filmmaking , to be sure , but it's pleasant enough -- and oozing with attractive men .
PURE_TRACE:lightweight filmmaking sure pleasant enough oozing attractive men
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it cuts to the core of what it actually means to face your fears , to be a girl in a world of boys , to be a boy truly in love with a girl , and to ride the big metaphorical wave that is life -- wherever it takes you .
PURE_TRACE:cuts core actually means face fears girl world boys boy truly love girl ride big metaphorical wave life wherever takes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:bears about as much resemblance to the experiences of most battered women as spider-man does to the experiences of most teenagers .
PURE_TRACE:bears much resemblance experiences battered women spider-man experiences teenagers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:writer director alexander payne ( election ) and his co-writer jim taylor brilliantly employ their quirky and fearless ability to look american angst in the eye and end up laughing .
PURE_TRACE:writer director alexander payne election co-writer jim taylor brilliantly employ quirky fearless ability look american angst eye end laughing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in painting an unabashedly romantic picture of a nation whose songs spring directly from the lives of the people , the movie exalts the marxian dream of honest working folk , with little to show for their labor , living harmoniously , joined in song .
PURE_TRACE:painting unabashedly romantic picture nation whose songs spring directly lives people movie exalts marxian dream honest working folk little show labor living harmoniously joined song
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:high drama , disney-style - a wing and a prayer and a hunky has-been pursuing his castle in the sky .
PURE_TRACE:high drama disney-style - wing prayer hunky has-been pursuing castle sky
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:seagal's strenuous attempt at a change in expression could very well clinch him this year's razzie .
PURE_TRACE:seagal's strenuous attempt change expression could well clinch year's razzie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:none of this violates the letter of behan's book , but missing is its spirit , its ribald , full-throated humor .
PURE_TRACE:none violates letter behan's book missing spirit ribald full-throated humor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a feature-length , r-rated , road-trip version of mama's family .
PURE_TRACE:feature-length r-rated road-trip version mama's family
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:interacting eyeball-to-eyeball and toe-to-toe , hopkins and norton are a winning combination -- but fiennes steals 'red dragon' right from under their noses .
PURE_TRACE:interacting eyeball-to-eyeball toe-to-toe hopkins norton winning combination fiennes steals 'red dragon' right noses
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a solid , unassuming drama .
PURE_TRACE:solid unassuming drama
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:stephen earnhart's homespun documentary mule skinner blues has nothing but love for its posse of trailer park denizens .
PURE_TRACE:stephen earnhart's homespun documentary mule skinner blues nothing love posse trailer park denizens
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:so clichÃ©d that , at one point , they literally upset an apple cart .
PURE_TRACE:clichÃ©d one point literally upset apple cart
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a terrible movie that some people will nevertheless find moving .
PURE_TRACE:terrible movie people nevertheless find moving
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the video work is so grainy and rough , so dependent on being 'naturalistic' rather than carefully lit and set up , that it's exhausting to watch .
PURE_TRACE:video work grainy rough dependent 'naturalistic' rather carefully lit set exhausting watch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite its raucous intent , ZJU is as conventional as a nike ad and as rebellious as spring break .
PURE_TRACE:despite raucous intent ZJU conventional nike ad rebellious spring break
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:with amazing finesse , the film shadows heidi's trip back to vietnam and the city where her mother , mai thi kim , still lives .
PURE_TRACE:amazing finesse film shadows heidi's trip back vietnam city mother mai thi kim still lives
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . while certainly clever in spots , this too-long , spoofy update of shakespeare's macbeth doesn't sustain a high enough level of invention .
PURE_TRACE:certainly clever spots too-long spoofy update shakespeare's macbeth sustain high enough level invention
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in the end , the weight of water comes to resemble the kind of soft-core twaddle you'd expect to see on showtime's 'red shoe diaries . '
PURE_TRACE:end weight water comes resemble kind soft-core twaddle expect see showtime's 'red shoe diaries
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:britney has been delivered to the big screen safe and sound , the way we like our 20-year-old superstar girls to travel on the fame freeway .
PURE_TRACE:britney delivered big screen safe sound way like 20-year-old superstar girls travel fame freeway
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there is only so much baked cardboard i need to chew .
PURE_TRACE:much baked cardboard need chew
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a smart , provocative drama that does the nearly impossible : it gets under the skin of a man we only know as an evil , monstrous lunatic .
PURE_TRACE:smart provocative drama nearly impossible gets skin man know evil monstrous lunatic
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the entire cast is extraordinarily good .
PURE_TRACE:entire cast extraordinarily good
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:the 3d images only enhance the film's otherworldly quality , giving it a strange combo of you-are-there closeness with the disorienting unreality of the seemingly broken-down fourth wall of the movie screen .
PURE_TRACE:3d images enhance film's otherworldly quality giving strange combo you-are-there closeness disorienting unreality seemingly broken-down fourth wall movie screen
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:all the well-meaningness in the world can't erase the fact that the believer feels like a 12-step program for the jewish nazi .
PURE_TRACE:well-meaningness world can't erase fact believer feels like 12-step program jewish nazi
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:any film featuring young children threatened by a terrorist bomb can no longer pass as mere entertainment .
PURE_TRACE:film featuring young children threatened terrorist bomb longer pass mere entertainment
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a picture that extols the virtues of comradeship and community in a spunky , spirited fashion .
PURE_TRACE:picture extols virtues comradeship community spunky spirited fashion
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a true-blue delight .
PURE_TRACE:true-blue delight
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:a positively thrilling combination of ethnography and all the intrigue , betrayal , deceit and murder of a shakespearean tragedy or a juicy soap opera .
PURE_TRACE:positively thrilling combination ethnography intrigue betrayal deceit murder shakespearean tragedy juicy soap opera
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:genuinely unnerving .
PURE_TRACE:genuinely unnerving
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:disney has always been hit-or-miss when bringing beloved kids' books to the screen . . . tuck everlasting is a little of both .
PURE_TRACE:disney always hit-or-miss bringing beloved kids' books screen tuck everlasting little
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:heavy-handed exercise in time-vaulting literary pretension .
PURE_TRACE:heavy-handed exercise time-vaulting literary pretension
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:rarely have i seen a film so willing to champion the fallibility of the human heart .
PURE_TRACE:rarely seen film willing champion fallibility human heart
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:once ice-t sticks his mug in the window of the couple's bmw and begins haranguing the wife in bad stage dialogue , all credibility flies out the window .
PURE_TRACE:ice-t sticks mug window couple's bmw begins haranguing wife bad stage dialogue credibility flies window
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:swimfan , like fatal attraction , eventually goes overboard with a loony melodramatic denouement in which a high school swimming pool substitutes for a bathtub .
PURE_TRACE:swimfan like fatal attraction eventually goes overboard loony melodramatic denouement high school swimming pool substitutes bathtub
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an instantly forgettable snow-and-stuntwork extravaganza that likely will be upstaged by an avalanche of more appealing holiday-season product .
PURE_TRACE:instantly forgettable snow-and-stuntwork extravaganza likely upstaged avalanche appealing holiday-season product
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . a fairly disposable yet still entertaining b picture .
PURE_TRACE:fairly disposable yet still entertaining b picture
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:for the future , one hopes mr . plympton will find room for one more member of his little band , a professional screenwriter .
PURE_TRACE:future one hopes mr plympton find room one member little band professional screenwriter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this version incarnates the prophetic book in a way even its exacting author might admire .
PURE_TRACE:version incarnates prophetic book way even exacting author might admire
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:after watching it , you can only love the players it brings to the fore for the gifted but no-nonsense human beings they are and for the still-inestimable contribution they have made to our shared history .
PURE_TRACE:watching love players brings fore gifted no-nonsense human beings still-inestimable contribution made shared history
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's something not entirely convincing about the quiet american . and that holds true for both the movie and the title character played by brendan fraser .
PURE_TRACE:there's something entirely convincing quiet american holds true movie title character played brendan fraser
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:as is most commonly case with projects such noble and lofty ambitions , the film is less poetic than simply pretentious .
PURE_TRACE:commonly case projects noble lofty ambitions film less poetic simply pretentious
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:nothing in waking up in reno ever inspired me to think of its inhabitants as anything more than markers in a screenplay .
PURE_TRACE:nothing waking reno ever inspired think inhabitants anything markers screenplay
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a disaster of a drama , saved only by its winged assailants .
PURE_TRACE:disaster drama saved winged assailants
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a movie that seems motivated more by a desire to match mortarboards with dead poets society and good will hunting than by its own story .
PURE_TRACE:movie seems motivated desire match mortarboards dead poets society good hunting story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:represents a worthy departure from the culture clash comedies that have marked an emerging indian american cinema .
PURE_TRACE:represents worthy departure culture clash comedies marked emerging indian american cinema
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:'it's painful to watch witherspoon's talents wasting away inside unnecessary films like legally blonde and sweet home abomination , i mean , alabama . '
PURE_TRACE:'it's painful watch witherspoon's talents wasting away inside unnecessary films like legally blonde sweet home abomination mean alabama
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:some movies are like a tasty hors-d'oeuvre ; this one is a feast .
PURE_TRACE:movies like tasty hors-d'oeuvre one feast
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:may be far from the best of the series , but it's assured , wonderfully respectful of its past and thrilling enough to make it abundantly clear that this movie phenomenon has once again reinvented itself for a new generation .
PURE_TRACE:may far best series assured wonderfully respectful past thrilling enough make abundantly clear movie phenomenon reinvented new generation
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like most sequels , it takes what worked last time , repeats it and adds more characters , more stunts , more stuff in attempt to camouflage its sameness .
PURE_TRACE:like sequels takes worked last time repeats adds characters stunts stuff attempt camouflage sameness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:imagine the james woods character from videodrome making a home movie of audrey rose and showing it to the kid from the sixth sense and you've imagined the ring .
PURE_TRACE:imagine james woods character videodrome making home movie audrey rose showing kid sixth sense imagined ring
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:huppert and girardot give performances of exceptional honesty .
PURE_TRACE:huppert girardot give performances exceptional honesty
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:very well made , but doesn't generate a lot of tension .
PURE_TRACE:well made generate lot tension
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:el peso de un lÃ­quido incoloro , el peso del lÃ­quido vital , del amor como elemento de vida , y de muerte . . .
PURE_TRACE:el peso de un lÃ­quido incoloro el peso del lÃ­quido vital del amor como elemento de vida de muerte
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one of those strained caper movies that's hardly any fun to watch and begins to vaporize from your memory minutes after it ends .
PURE_TRACE:one strained caper movies that's hardly fun watch begins vaporize memory minutes ends
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a decent glimpse into a time period , and an outcast , that is no longer accessible , but it doesn't necessarily shed more light on its subject than the popular predecessor .
PURE_TRACE:decent glimpse time period outcast longer accessible necessarily shed light subject popular predecessor
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 1, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a bittersweet and lyrical mix of elements .
PURE_TRACE:bittersweet lyrical mix elements
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:drives for the same kind of bittersweet , conciliatory tone that three seasons achieved but loses its way in rhetorical excess and blatant sentimentality .
PURE_TRACE:drives kind bittersweet conciliatory tone three seasons achieved loses way rhetorical excess blatant sentimentality
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie's downfall is to substitute plot for personality . it doesn't really know or care about the characters , and uses them as markers for a series of preordained events .
PURE_TRACE:movie's downfall substitute plot personality really know care characters uses markers series preordained events
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a thoroughly awful movie--dumb , narratively chaotic , visually sloppy . . . a weird amalgam of 'the thing' and a geriatric 'scream . '
PURE_TRACE:thoroughly awful movie--dumb narratively chaotic visually sloppy weird amalgam 'the thing' geriatric 'scream
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:granddad of le nouvelle vague , jean-luc godard continues to baffle the faithful with his games of hide-and-seek .
PURE_TRACE:granddad le nouvelle vague jean-luc godard continues baffle faithful games hide-and-seek
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:showtime is one of the hapless victims of the arrogant " if we put together a wry white man and a chatty black man and give them guns , the movie will be funny " syndrome .
PURE_TRACE:showtime one hapless victims arrogant put together wry white man chatty black man give guns movie funny syndrome
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if mostly martha is mostly unsurprising , it's still a sweet , even delectable diversion .
PURE_TRACE:mostly martha mostly unsurprising still sweet even delectable diversion
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . plays like somebody spliced random moments of a chris rock routine into what is otherwise a cliche-riddled but self-serious spy thriller .
PURE_TRACE:plays like somebody spliced random moments chris rock routine otherwise cliche-riddled self-serious spy thriller
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a heroic tale of persistence that is sure to win viewers' hearts .
PURE_TRACE:heroic tale persistence sure win viewers' hearts
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:nothing here seems as funny as it did in analyze this , not even joe viterelli as de niro's right-hand goombah .
PURE_TRACE:nothing seems funny analyze even joe viterelli de niro's right-hand goombah
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if borstal boy isn't especially realistic , it is an engaging nostalgia piece .
PURE_TRACE:borstal boy especially realistic engaging nostalgia piece
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:an unflinching look at the world's dispossessed .
PURE_TRACE:unflinching look world's dispossessed
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this insufferable movie is meant to make you think about existential suffering . instead , it'll only put you to sleep .
PURE_TRACE:insufferable movie meant make think existential suffering instead it'll put sleep
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a movie that will thrill you , touch you and make you laugh as well .
PURE_TRACE:movie thrill touch make laugh well
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:director chris eyre is going through the paces again with his usual high melodramatic style of filmmaking .
PURE_TRACE:director chris eyre going paces usual high melodramatic style filmmaking
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:we are left with a superficial snapshot that , however engaging , is insufficiently enlightening and inviting .
PURE_TRACE:left superficial snapshot however engaging insufficiently enlightening inviting
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a farce of a parody of a comedy of a premise , it isn't a comparison to reality so much as it is a commentary about our knowledge of films .
PURE_TRACE:farce parody comedy premise comparison reality much commentary knowledge films
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:" the time machine " is a movie that has no interest in itself . it doesn't believe in itself , it has no sense of humorâ¦it's just plain bored .
PURE_TRACE:time machine movie interest believe sense humorâ¦it's plain bored
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:for decades we've marveled at disney's rendering of water , snow , flames and shadows in a hand-drawn animated world . prepare to marvel again .
PURE_TRACE:decades we've marveled disney's rendering water snow flames shadows hand-drawn animated world prepare marvel
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the entire film is one big excuse to play one lewd scene after another . about half of them are funny , a few are sexy and none are useful in telling the story , which is paper-thin and decidedly unoriginal .
PURE_TRACE:entire film one big excuse play one lewd scene another half funny sexy none useful telling story paper-thin decidedly unoriginal
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a bravura exercise in emptiness .
PURE_TRACE:bravura exercise emptiness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's loud and boring ; watching it is like being trapped at a bad rock concert .
PURE_TRACE:loud boring watching like trapped bad rock concert
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:elegant , mannered and teasing .
PURE_TRACE:elegant mannered teasing
LABEL:1
L1_TRACE:['S', 0, 0, 0, 'P']
=======================================
ORI_TRACE:i thought my own watch had stopped keeping time as i slogged my way through clockstoppers .
PURE_TRACE:thought watch stopped keeping time slogged way clockstoppers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the whole thing plays out with the drowsy heaviness of synchronized swimmer wearing a wool wetsuit .
PURE_TRACE:whole thing plays drowsy heaviness synchronized swimmer wearing wool wetsuit
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:two big things are missing -- anything approaching a visceral kick , and anything approaching even a vague reason to sit through it all .
PURE_TRACE:two big things missing anything approaching visceral kick anything approaching even vague reason sit
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:scotland , pa is entirely too straight-faced to transcend its clever concept .
PURE_TRACE:scotland pa entirely straight-faced transcend clever concept
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like its predecessor , it's no classic , but it provides a reasonably attractive holiday contraption , one that families looking for a clean , kid-friendly outing should investigate .
PURE_TRACE:like predecessor classic provides reasonably attractive holiday contraption one families looking clean kid-friendly outing investigate
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the special effects and many scenes of weightlessness look as good or better than in the original , while the oscar-winning sound and james horner's rousing score make good use of the hefty audio system .
PURE_TRACE:special effects many scenes weightlessness look good better original oscar-winning sound james horner's rousing score make good use hefty audio system
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this overproduced piece of dreck is shockingly bad and absolutely unnecessary . hmmmâ¦might i suggest that the wayward wooden one end it all by stuffing himself into an electric pencil sharpener ?
PURE_TRACE:overproduced piece dreck shockingly bad absolutely unnecessary hmmmâ¦might suggest wayward wooden one end stuffing electric pencil sharpener ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:even though it is infused with the sensibility of a video director , it doesn't make for completely empty entertainment
PURE_TRACE:even though infused sensibility video director make completely empty entertainment
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:there's an energy to y tu mamÃ¡ tambiÃ©n . much of it comes from the brave , uninhibited performances by its lead actors .
PURE_TRACE:there's energy tu mamÃ¡ tambiÃ©n much comes brave uninhibited performances lead actors
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the narrator and the other characters try to convince us that acting transfigures esther , but she's never seen speaking on stage ; one feels cheated , and esther seems to remain an unchanged dullard .
PURE_TRACE:narrator characters try convince us acting transfigures esther never seen speaking stage one feels cheated esther seems remain unchanged dullard
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the heart of the film is a touching reflection on aging , suffering and the prospect of death .
PURE_TRACE:heart film touching reflection aging suffering prospect death
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:eh .
PURE_TRACE:eh
LABEL:0
L1_TRACE:['S', 1, 'N']
=======================================
ORI_TRACE:cuaron repeatedly , perversely undercuts the joie de vivre even as he creates it , giving the movie a mournful undercurrent that places the good-time shenanigans in welcome perspective .
PURE_TRACE:cuaron repeatedly perversely undercuts joie de vivre even creates giving movie mournful undercurrent places good-time shenanigans welcome perspective
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it made me feel unclean , and i'm the guy who liked there's something about mary and both american pie movies . oh , and booty call .
PURE_TRACE:made feel unclean i'm guy liked there's something mary american pie movies oh booty call
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:they ought to be a whole lot scarier than they are in this tepid genre offering .
PURE_TRACE:ought whole lot scarier tepid genre offering
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:solondz creates some effective moments of discomfort for character and viewer alike .
PURE_TRACE:solondz creates effective moments discomfort character viewer alike
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is a nicely handled affair , a film about human darkness but etched with a light ( yet unsentimental ) touch .
PURE_TRACE:nicely handled affair film human darkness etched light yet unsentimental touch
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:enormously likable , partly because it is aware of its own grasp of the absurd .
PURE_TRACE:enormously likable partly aware grasp absurd
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:moretti plays giovanni , a psychiatrist who predictably finds it difficult to sustain interest in his profession after the family tragedy . too predictably , in fact .
PURE_TRACE:moretti plays giovanni psychiatrist predictably finds difficult sustain interest profession family tragedy predictably fact
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:much like robin williams , death to smoochy has already reached its expiration date .
PURE_TRACE:much like robin williams death smoochy already reached expiration date
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:murder by numbers is like a couple of mediocre tv-movie -of-the-week films clumsily stuck together .
PURE_TRACE:murder numbers like couple mediocre tv-movie -of-the-week films clumsily stuck together
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is one of the most visually stunning and thematically moving epics in recent memory , and in spite of numerous minor flaws , scorsese's best in more than a decade .
PURE_TRACE:one visually stunning thematically moving epics recent memory spite numerous minor flaws scorsese's best decade
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a very well-made , funny and entertaining picture .
PURE_TRACE:well-made funny entertaining picture
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:the gantzes' interviews tend to let the guys off the hook .
PURE_TRACE:gantzes' interviews tend let guys hook
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:'like a child with an important message to tell . . . skins' faults are easy to forgive because the intentions are lofty . '
PURE_TRACE:'like child important message tell skins' faults easy forgive intentions lofty
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:even if it ultimately disappoints , the picture does have about a matinee admission's worth of funny to keep it afloat .
PURE_TRACE:even ultimately disappoints picture matinee admission's worth funny keep afloat
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the cast . . . keeps this pretty watchable , and casting mick jagger as director of the escort service was inspired .
PURE_TRACE:cast keeps pretty watchable casting mick jagger director escort service inspired
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ramsay and morton fill this character study with poetic force and buoyant feeling .
PURE_TRACE:ramsay morton fill character study poetic force buoyant feeling
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:about as original as a gangster sweating bullets while worrying about a contract on his life .
PURE_TRACE:original gangster sweating bullets worrying contract life
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the immersive powers of the giant screen and its hyper-realistic images are put to perfect use in the breathtakingly beautiful outer-space documentary space station 3d .
PURE_TRACE:immersive powers giant screen hyper-realistic images put perfect use breathtakingly beautiful outer-space documentary space station 3d
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:creepy but ultimately unsatisfying thriller .
PURE_TRACE:creepy ultimately unsatisfying thriller
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the cast , collectively a successful example of the lovable-loser protagonist , shows deft comic timing .
PURE_TRACE:cast collectively successful example lovable-loser protagonist shows deft comic timing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a great cast and a wonderful but sometimes confusing flashback movie about growing up in a dysfunctional family .
PURE_TRACE:great cast wonderful sometimes confusing flashback movie growing dysfunctional family
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:we started to wonder if â¦ some unpaid intern had just typed 'chris rock , ' 'anthony hopkins' and 'terrorists' into some univac-like script machine .
PURE_TRACE:started wonder â¦ unpaid intern typed 'chris rock 'anthony hopkins' 'terrorists' univac-like script machine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this series should have died long ago , but they keep bringing it back another day as punishment for paying money to see the last james bond movie .
PURE_TRACE:series died long ago keep bringing back another day punishment paying money see last james bond movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:every bit as bogus as most disney live action family movies are -- no real plot , no real conflict , no real point .
PURE_TRACE:every bit bogus disney live action family movies real plot real conflict real point
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a welcome relief from baseball movies that try too hard to be mythic , this one is a sweet and modest and ultimately winning story .
PURE_TRACE:welcome relief baseball movies try hard mythic one sweet modest ultimately winning story
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:such a fine idea for a film , and such a stultifying , lifeless execution .
PURE_TRACE:fine idea film stultifying lifeless execution
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it is the sheer , selfish , wound-licking , bar-scrapping doggedness of leon's struggle to face and transmute his demons that makes the movie a spirited and touching occasion , despite its patchy construction .
PURE_TRACE:sheer selfish wound-licking bar-scrapping doggedness leon's struggle face transmute demons makes movie spirited touching occasion despite patchy construction
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the major problem with windtalkers is that the bulk of the movie centers on the wrong character .
PURE_TRACE:major problem windtalkers bulk movie centers wrong character
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the elements were all there but lack of a pyschological center knocks it flat .
PURE_TRACE:elements lack pyschological center knocks flat
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the most wondrous love story in years , it is a great film .
PURE_TRACE:wondrous love story years great film
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a terrible adaptation of a play that only ever walked the delicate tightrope between farcical and loathsome . in the wrong hands , i . e . peploe's , it's simply unbearable
PURE_TRACE:terrible adaptation play ever walked delicate tightrope farcical loathsome wrong hands e peploe's simply unbearable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a good-looking but ultimately pointless political thriller with plenty of action and almost no substance .
PURE_TRACE:good-looking ultimately pointless political thriller plenty action almost substance
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ultimately feels like just one more in the long line of films this year about the business of making movies .
PURE_TRACE:ultimately feels like one long line films year business making movies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if you think it's a riot to see rob schneider in a young woman's clothes , then you'll enjoy the hot chick .
PURE_TRACE:think riot see rob schneider young woman's clothes enjoy hot chick
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:muddled , simplistic and more than a little pretentious .
PURE_TRACE:muddled simplistic little pretentious
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . may work as an addictive guilty pleasure but the material never overcomes its questionable satirical ambivalence . this scarlet's letter is a . . . as in aimless , arduous , and arbitrary .
PURE_TRACE:may work addictive guilty pleasure material never overcomes questionable satirical ambivalence scarlet's letter aimless arduous arbitrary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:poor editing , bad bluescreen , and ultra-cheesy dialogue highlight the radical action .
PURE_TRACE:poor editing bad bluescreen ultra-cheesy dialogue highlight radical action
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one of those movies that make us pause and think of what we have given up to acquire the fast-paced contemporary society .
PURE_TRACE:one movies make us pause think given acquire fast-paced contemporary society
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:you expect more from director michael apted ( enigma ) and screenwriter nicholas kazan ( reversal of fortune ) than this cliche pileup .
PURE_TRACE:expect director michael apted enigma screenwriter nicholas kazan reversal fortune cliche pileup
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 'N']
=======================================
ORI_TRACE:it's a much more emotional journey than what shyamalan has given us in his past two movies , and gibson , stepping in for bruce willis , is the perfect actor to take us on the trip .
PURE_TRACE:much emotional journey shyamalan given us past two movies gibson stepping bruce willis perfect actor take us trip
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:what is 100% missing here is a script of even the most elemental literacy , an inkling of genuine wit , and anything resembling acting .
PURE_TRACE:100% missing script even elemental literacy inkling genuine wit anything resembling acting
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:collapses under its own meager weight .
PURE_TRACE:collapses meager weight
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:t here's only so much anyone can do with a florid , overplotted , anne rice rock 'n' roll vampire novel before the built-in silliness of the whole affair defeats them .
PURE_TRACE:here's much anyone florid overplotted anne rice rock 'n' roll vampire novel built-in silliness whole affair defeats
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:muddled , trashy and incompetent
PURE_TRACE:muddled trashy incompetent
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:i've seen some bad singer-turned actors , but lil bow wow takes the cake .
PURE_TRACE:i've seen bad singer-turned actors lil bow wow takes cake
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:leaves you with a knot in your stomach , its power is undercut by its own head-banging obviousness .
PURE_TRACE:leaves knot stomach power undercut head-banging obviousness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie barely makes sense , with its unbelievable naÃ¯vetÃ© and arbitrary flashbacks .
PURE_TRACE:movie barely makes sense unbelievable naÃ¯vetÃ© arbitrary flashbacks
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:heaven is a haunting dramatization of a couple's moral ascension .
PURE_TRACE:heaven haunting dramatization couple's moral ascension
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:kurys seems intimidated by both her subject matter and the period trappings of this debut venture into the heritage business .
PURE_TRACE:kurys seems intimidated subject matter period trappings debut venture heritage business
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one of the best films of the year with its exploration of the obstacles to happiness faced by five contemporary individuals . . . a psychological masterpiece .
PURE_TRACE:one best films year exploration obstacles happiness faced five contemporary individuals psychological masterpiece
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:anyone who wants to start writing screenplays can just follow the same blueprint from hundreds of other films , sell it to the highest bidder and walk away without anyone truly knowing your identity .
PURE_TRACE:anyone wants start writing screenplays follow blueprint hundreds films sell highest bidder walk away without anyone truly knowing identity
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:ice age posits a heretofore unfathomable question : is it possible for computer-generated characters to go through the motions ?
PURE_TRACE:ice age posits heretofore unfathomable question possible computer-generated characters go motions ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the lion king was a roaring success when it was released eight years ago , but on imax it seems better , not just bigger .
PURE_TRACE:lion king roaring success released eight years ago imax seems better bigger
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a must-see for fans of thoughtful war films and those interested in the sights and sounds of battle .
PURE_TRACE:must-see fans thoughtful war films interested sights sounds battle
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:combining quick-cut editing and a blaring heavy metal much of the time , beck seems to be under the illusion that he's shooting the latest system of a down video .
PURE_TRACE:combining quick-cut editing blaring heavy metal much time beck seems illusion he's shooting latest system video
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . generically , forgettably pleasant from start to finish .
PURE_TRACE:generically forgettably pleasant start finish
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the off-center humor is a constant , and the ensemble gives it a buoyant delivery .
PURE_TRACE:off-center humor constant ensemble gives buoyant delivery
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like watching a dress rehearsal the week before the show goes up : everything's in place but something's just a little off-kilter .
PURE_TRACE:like watching dress rehearsal week show goes everything's place something's little off-kilter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:miyazaki is one of world cinema's most wondrously gifted artists and storytellers .
PURE_TRACE:miyazaki one world cinema's wondrously gifted artists storytellers
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:exciting documentary .
PURE_TRACE:exciting documentary
LABEL:1
L1_TRACE:['S', 0, 0, 'P']
=======================================
ORI_TRACE:the film's intimate camera work and searing performances pull us deep into the girls' confusion and pain as they struggle tragically to comprehend the chasm of knowledge that's opened between them .
PURE_TRACE:film's intimate camera work searing performances pull us deep girls' confusion pain struggle tragically comprehend chasm knowledge that's opened
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:clever and unflinching in its comic barbs , slap her is a small but rewarding comedy that takes aim at contemporary southern adolescence and never lets up .
PURE_TRACE:clever unflinching comic barbs slap small rewarding comedy takes aim contemporary southern adolescence never lets
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a potent allegorical love story .
PURE_TRACE:potent allegorical love story
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:will give many ministers and bible-study groups hours of material to discuss . but mainstream audiences will find little of interest in this film , which is often preachy and poorly acted .
PURE_TRACE:give many ministers bible-study groups hours material discuss mainstream audiences find little interest film often preachy poorly acted
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:michel piccoli's moving performance is this films reason for being .
PURE_TRACE:michel piccoli's moving performance films reason
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the rare movie that's as crisp and to the point as the novel on which it's based .
PURE_TRACE:rare movie that's crisp point novel based
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:godard uses his characters -- if that's not too glorified a term -- as art things , mouthpieces , visual motifs , blanks .
PURE_TRACE:godard uses characters that's glorified term art things mouthpieces visual motifs blanks
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a quiet family drama with a little bit of romance and a dose of darkness .
PURE_TRACE:quiet family drama little bit romance dose darkness
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:aside from showing us in explicit detail how difficult it is to win over the two-drink-minimum crowd , there's little to be learned from watching 'comedian'
PURE_TRACE:aside showing us explicit detail difficult win two-drink-minimum crowd there's little learned watching 'comedian'
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:highly uneven and inconsistent . . . margarita happy hour kinda resembles the el cheapo margaritas served within .
PURE_TRACE:highly uneven inconsistent margarita happy hour kinda resembles el cheapo margaritas served within
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:superb production values & christian bale's charisma make up for a derivative plot .
PURE_TRACE:superb production values & christian bale's charisma make derivative plot
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:splashes its drama all over the screen , subjecting its audience and characters to action that feels not only manufactured , but also so false you can see the filmmakers' puppet strings .
PURE_TRACE:splashes drama screen subjecting audience characters action feels manufactured also false see filmmakers' puppet strings
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 1, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a perfectly acceptable , perfectly bland , competently acted but by no means scary horror movie .
PURE_TRACE:perfectly acceptable perfectly bland competently acted means scary horror movie
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a muddy psychological thriller rife with miscalculations . it makes me say the obvious : abandon all hope of a good movie ye who enter here .
PURE_TRACE:muddy psychological thriller rife miscalculations makes say obvious abandon hope good movie ye enter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:unofficially , national lampoon's van wilder is son of animal house . officially , it is twice as bestial but half as funny .
PURE_TRACE:unofficially national lampoon's van wilder son animal house officially twice bestial half funny
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the tuxedo wasn't just bad ; it was , as my friend david cross would call it , 'hungry-man portions of bad' .
PURE_TRACE:tuxedo bad friend david cross would call 'hungry-man portions bad'
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie's something-borrowed construction feels less the product of loving , well integrated homage and more like a mere excuse for the wan , thinly sketched story . killing time , that's all that's going on here .
PURE_TRACE:movie's something-borrowed construction feels less product loving well integrated homage like mere excuse wan thinly sketched story killing time that's that's going
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i can't remember the last time i saw an audience laugh so much during a movie , but there's only one problemâ¦it's supposed to be a drama .
PURE_TRACE:can't remember last time saw audience laugh much movie there's one problemâ¦it's supposed drama
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i wish windtalkers had had more faith in the dramatic potential of this true story . this would have been better than the fiction it has concocted , and there still could have been room for the war scenes .
PURE_TRACE:wish windtalkers faith dramatic potential true story would better fiction concocted still could room war scenes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the overall vibe is druggy and self-indulgent , like a spring-break orgy for pretentious arts majors .
PURE_TRACE:overall vibe druggy self-indulgent like spring-break orgy pretentious arts majors
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:scores no points for originality , wit , or intelligence . it's a cookie-cutter movie , a cut-and-paste job .
PURE_TRACE:scores points originality wit intelligence cookie-cutter movie cut-and-paste job
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a solidly entertaining little film .
PURE_TRACE:solidly entertaining little film
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a series of tales told with the intricate preciseness of the best short story writing .
PURE_TRACE:series tales told intricate preciseness best short story writing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:excellent performances from jacqueline bisset and martha plimpton grace this deeply touching melodrama .
PURE_TRACE:excellent performances jacqueline bisset martha plimpton grace deeply touching melodrama
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:every joke is repeated at least four times . every joke is repeated at least four times . every joke is repeated at least--annoying , isn't it ?
PURE_TRACE:every joke repeated least four times every joke repeated least four times every joke repeated least--annoying ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:charming and funny ( but ultimately silly ) movie .
PURE_TRACE:charming funny ultimately silly movie
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film just might turn on many people to opera , in general , an art form at once visceral and spiritual , wonderfully vulgar and sublimely lofty -- and as emotionally grand as life .
PURE_TRACE:film might turn many people opera general art form visceral spiritual wonderfully vulgar sublimely lofty emotionally grand life
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sleek and arty .
PURE_TRACE:sleek arty
LABEL:1
L1_TRACE:['S', 0, 0, 'P']
=======================================
ORI_TRACE:this is a throwaway , junk-food movie whose rap soundtrack was better tended to than the film itself .
PURE_TRACE:throwaway junk-food movie whose rap soundtrack better tended film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a timely look back at civil disobedience , anti-war movements and the power of strong voices .
PURE_TRACE:timely look back civil disobedience anti-war movements power strong voices
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one of the greatest romantic comedies of the past decade .
PURE_TRACE:one greatest romantic comedies past decade
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a frankenstein-monster of a film that doesn't know what it wants to be .
PURE_TRACE:frankenstein-monster film know wants
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:grenier is terrific , bringing an unforced , rapid-fire delivery to toback's heidegger- and nietzsche-referencing dialogue .
PURE_TRACE:grenier terrific bringing unforced rapid-fire delivery toback's heidegger- nietzsche-referencing dialogue
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:bogdanich is unashamedly pro-serbian and makes little attempt to give voice to the other side .
PURE_TRACE:bogdanich unashamedly pro-serbian makes little attempt give voice side
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:lurid and less than lucid work .
PURE_TRACE:lurid less lucid work
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the movie's captivating details are all in the performances , from foreman's barking-mad taylor to thewlis's smoothly sinister freddie and bettany mcdowell's hard-eyed gangster .
PURE_TRACE:movie's captivating details performances foreman's barking-mad taylor thewlis's smoothly sinister freddie bettany mcdowell's hard-eyed gangster
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's quite an achievement to set and shoot a movie at the cannes film festival and yet fail to capture its visual appeal or its atmosphere .
PURE_TRACE:quite achievement set shoot movie cannes film festival yet fail capture visual appeal atmosphere
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:smothered by its own solemnity .
PURE_TRACE:smothered solemnity
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:less a movie than an appalling , odoriferous thing . . . so rotten in almost every single facet of production that you'll want to crawl up your own in embarrassment .
PURE_TRACE:less movie appalling odoriferous thing rotten almost every single facet production want crawl embarrassment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there's no point in extracting the bare bones of byatt's plot for purposes of bland hollywood romance .
PURE_TRACE:there's point extracting bare bones byatt's plot purposes bland hollywood romance
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a stale retread of the '53 original .
PURE_TRACE:stale retread '53 original
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an impressive hybrid .
PURE_TRACE:impressive hybrid
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:demands too much of most viewers .
PURE_TRACE:demands much viewers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:the director , with his fake backdrops and stately pacing , never settles on a consistent tone .
PURE_TRACE:director fake backdrops stately pacing never settles consistent tone
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:davis the performer is plenty fetching enough , but she needs to shake up the mix , and work in something that doesn't feel like a half-baked stand-up routine .
PURE_TRACE:davis performer plenty fetching enough needs shake mix work something feel like half-baked stand-up routine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:this would-be 'james bond for the extreme generation' pic is one big , dumb action movie . stress 'dumb . '
PURE_TRACE:would-be 'james bond extreme generation' pic one big dumb action movie stress 'dumb
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:beers , who , when she's given the right lines , can charm the paint off the wall . . . but the script goes wrong at several key junctures .
PURE_TRACE:beers given right lines charm paint wall script goes wrong several key junctures
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:unfolds as one of the most politically audacious films of recent decades from any country , but especially from france .
PURE_TRACE:unfolds one politically audacious films recent decades country especially france
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is the kind of movie where people who have never picked a lock do so easily after a few tries and become expert fighters after a few weeks .
PURE_TRACE:kind movie people never picked lock easily tries become expert fighters weeks
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:whether our action-and-popcorn obsessed culture will embrace this engaging and literate psychodrama isn't much of a mystery , unfortunately .
PURE_TRACE:whether action-and-popcorn obsessed culture embrace engaging literate psychodrama much mystery unfortunately
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it will probably prove interesting to ram dass fans , but to others it may feel like a parody of the mellow , peace-and-love side of the '60s counterculture .
PURE_TRACE:probably prove interesting ram dass fans others may feel like parody mellow peace-and-love side '60s counterculture
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:this bracingly truthful antidote to hollywood teenage movies that slather clearasil over the blemishes of youth captures the combustible mixture of a chafing inner loneliness and desperate grandiosity that tend to characterize puberty .
PURE_TRACE:bracingly truthful antidote hollywood teenage movies slather clearasil blemishes youth captures combustible mixture chafing inner loneliness desperate grandiosity tend characterize puberty
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:unfolds in a series of achronological vignettes whose cumulative effect is chilling .
PURE_TRACE:unfolds series achronological vignettes whose cumulative effect chilling
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:here , common sense flies out the window , along with the hail of bullets , none of which ever seem to hit sascha .
PURE_TRACE:common sense flies window along hail bullets none ever seem hit sascha
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jonathan parker's bartleby should have been the be-all-end-all of the modern-office anomie films .
PURE_TRACE:jonathan parker's bartleby be-all-end-all modern-office anomie films
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:here polanski looks back on those places he saw at childhood , and captures them by freeing them from artefact , and by showing them heartbreakingly drably .
PURE_TRACE:polanski looks back places saw childhood captures freeing artefact showing heartbreakingly drably
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:shankman . . . and screenwriter karen janszen bungle their way through the narrative as if it were a series of bible parables and not an actual story .
PURE_TRACE:shankman screenwriter karen janszen bungle way narrative series bible parables actual story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:oddly , the film isn't nearly as downbeat as it sounds , but strikes a tone that's alternately melancholic , hopeful and strangely funny .
PURE_TRACE:oddly film nearly downbeat sounds strikes tone that's alternately melancholic hopeful strangely funny
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's better suited for the history or biography channel , but there's no arguing the tone of the movie - it leaves a bad taste in your mouth and questions on your mind .
PURE_TRACE:better suited history biography channel there's arguing tone movie - leaves bad taste mouth questions mind
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:fontaine masterfully creates a portrait of two strong men in conflict , inextricably entwined through family history , each seeing himself in the other , neither liking what he sees .
PURE_TRACE:fontaine masterfully creates portrait two strong men conflict inextricably entwined family history seeing neither liking sees
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a standard police-oriented drama that , were it not for de niro's participation , would have likely wound up a tnt original .
PURE_TRACE:standard police-oriented drama de niro's participation would likely wound tnt original
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:while the mystery surrounding the nature of the boat's malediction remains intriguing enough to sustain mild interest , the picture refuses to offer much accompanying sustenance in the way of characterization , humor or plain old popcorn fun .
PURE_TRACE:mystery surrounding nature boat's malediction remains intriguing enough sustain mild interest picture refuses offer much accompanying sustenance way characterization humor plain old popcorn fun
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:like the rugrats movies , the wild thornberrys movie doesn't offer much more than the series , but its emphasis on caring for animals and respecting other cultures is particularly welcome .
PURE_TRACE:like rugrats movies wild thornberrys movie offer much series emphasis caring animals respecting cultures particularly welcome
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:simultaneously heartbreakingly beautiful and exquisitely sad .
PURE_TRACE:simultaneously heartbreakingly beautiful exquisitely sad
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this movie feel more like a non-stop cry for attention , than an attempt at any kind of satisfying entertainment .
PURE_TRACE:movie feel like non-stop cry attention attempt kind satisfying entertainment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite all the closed-door hanky-panky , the film is essentially juiceless .
PURE_TRACE:despite closed-door hanky-panky film essentially juiceless
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jacquot's strategy allows his cast the benefit of being able to give full performances . . . while demonstrating vividly that the beauty and power of the opera reside primarily in the music itself .
PURE_TRACE:jacquot's strategy allows cast benefit able give full performances demonstrating vividly beauty power opera reside primarily music
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:tadpole is a sophisticated , funny and good-natured treat , slight but a pleasure .
PURE_TRACE:tadpole sophisticated funny good-natured treat slight pleasure
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:i can't begin to tell you how tedious , how resolutely unamusing , how thoroughly unrewarding all of this is , and what a reckless squandering of four fine acting talents . . .
PURE_TRACE:can't begin tell tedious resolutely unamusing thoroughly unrewarding reckless squandering four fine acting talents
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:does what a fine documentary does best : it extends a warm invitation into an unfamiliar world , then illuminates it fully and allows the larger implications of the journey to sink in unobtrusively .
PURE_TRACE:fine documentary best extends warm invitation unfamiliar world illuminates fully allows larger implications journey sink unobtrusively
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:while the glass slipper doesn't quite fit , pumpkin is definitely a unique modern fairytale .
PURE_TRACE:glass slipper quite fit pumpkin definitely unique modern fairytale
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the whole thing plays like a tired tyco ad .
PURE_TRACE:whole thing plays like tired tyco ad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:so few movies explore religion that it's disappointing to see one reduce it to an idea that fits in a sampler .
PURE_TRACE:movies explore religion disappointing see one reduce idea fits sampler
LABEL:0
L1_TRACE:['S', 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it is a kickass , dense sci-fi action thriller hybrid that delivers and then some . i haven't seen one in so long , no wonder i didn't recognize it at first .
PURE_TRACE:kickass dense sci-fi action thriller hybrid delivers seen one long wonder recognize first
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:this is mild-mannered , been-there material given a pedestrian spin by a director who needed a touch of the flamboyant , the outrageous .
PURE_TRACE:mild-mannered been-there material given pedestrian spin director needed touch flamboyant outrageous
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:about schmidt is nicholson's goofy , heartfelt , mesmerizing king lear .
PURE_TRACE:schmidt nicholson's goofy heartfelt mesmerizing king lear
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:too many scenarios in which the hero might have an opportunity to triumphantly sermonize , and too few that allow us to wonder for ourselves if things will turn out okay .
PURE_TRACE:many scenarios hero might opportunity triumphantly sermonize allow us wonder things turn okay
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this strenuously unfunny showtime deserves the hook .
PURE_TRACE:strenuously unfunny showtime deserves hook
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one sloughs one's way through the mire of this alleged psychological thriller in search of purpose or even a plot .
PURE_TRACE:one sloughs one's way mire alleged psychological thriller search purpose even plot
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a mixed bag of a comedy that can't really be described as out of this world .
PURE_TRACE:mixed bag comedy can't really described world
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like a precious and finely cut diamond , magnificent to behold in its sparkling beauty yet in reality it's one tough rock .
PURE_TRACE:like precious finely cut diamond magnificent behold sparkling beauty yet reality one tough rock
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one of the year's most weirdly engaging and unpredictable character pieces .
PURE_TRACE:one year's weirdly engaging unpredictable character pieces
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . bibbidy-bobbidi-bland .
PURE_TRACE:bibbidy-bobbidi-bland
LABEL:0
L1_TRACE:['S', 1, 'N']
=======================================
ORI_TRACE:. . . manages to deliver a fair bit of vampire fun .
PURE_TRACE:manages deliver fair bit vampire fun
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:fathers and sons , and the uneasy bonds between them , rarely have received such a sophisticated and unsentimental treatment on the big screen as they do in this marvelous film .
PURE_TRACE:fathers sons uneasy bonds rarely received sophisticated unsentimental treatment big screen marvelous film
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:just like the deli sandwich : lots of ham , lots of cheese , with a sickly sweet coating to disguise its excrescence until just after ( or during ) consumption of its second half .
PURE_TRACE:like deli sandwich lots ham lots cheese sickly sweet coating disguise excrescence consumption second half
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:hampered -- no , paralyzed -- by a self-indulgent script . . . that aims for poetry and ends up sounding like satire .
PURE_TRACE:hampered paralyzed self-indulgent script aims poetry ends sounding like satire
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:cattaneo should have followed the runaway success of his first film , the full monty , with something different .
PURE_TRACE:cattaneo followed runaway success first film full monty something different
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the kid's just too bratty for sympathy , and as the film grows to its finale , his little changes ring hollow .
PURE_TRACE:kid's bratty sympathy film grows finale little changes ring hollow
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an entertaining documentary that freshly considers arguments the bard's immortal plays were written by somebody else .
PURE_TRACE:entertaining documentary freshly considers arguments bard's immortal plays written somebody else
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:vividly conveys the passion , creativity , and fearlessness of one of mexico's most colorful and controversial artists -- a captivating drama that will speak to the nonconformist in us all .
PURE_TRACE:vividly conveys passion creativity fearlessness one mexico's colorful controversial artists captivating drama speak nonconformist us
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:feels shrill , simple and soapy .
PURE_TRACE:feels shrill simple soapy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as commander-in-chief of this film , bigelow demonstrates a breadth of vision and an attention to detail that propels her into the upper echelons of the directing world .
PURE_TRACE:commander-in-chief film bigelow demonstrates breadth vision attention detail propels upper echelons directing world
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:84 minutes of rolling musical back beat and supercharged cartoon warfare . it's also , clearly , great fun .
PURE_TRACE:84 minutes rolling musical back beat supercharged cartoon warfare also clearly great fun
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:when the painted backdrops in a movie are more alive than its characters , you know you're in trouble .
PURE_TRACE:painted backdrops movie alive characters know trouble
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:aan opportunity wasted .
PURE_TRACE:aan opportunity wasted
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:i wonder what the reaction of israelis will be to this supposedly evenhanded presentation .
PURE_TRACE:wonder reaction israelis supposedly evenhanded presentation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a remarkable 179-minute meditation on the nature of revolution .
PURE_TRACE:remarkable 179-minute meditation nature revolution
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a characteristically engorged and sloppy coming-of-age movie .
PURE_TRACE:characteristically engorged sloppy coming-of-age movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:can be viewed as pure composition and form -- film as music
PURE_TRACE:viewed pure composition form film music
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not exaggerated enough to be a parody of gross-out flicks , college flicks , or even flicks in general . it merely indulges in the worst elements of all of them .
PURE_TRACE:exaggerated enough parody gross-out flicks college flicks even flicks general merely indulges worst elements
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a funny and touching film that is gorgeously acted by a british cast to rival gosford park's .
PURE_TRACE:funny touching film gorgeously acted british cast rival gosford park's
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a piece of handiwork that shows its indie tatters and self-conscious seams in places , but has some quietly moving moments and an intelligent subtlety .
PURE_TRACE:piece handiwork shows indie tatters self-conscious seams places quietly moving moments intelligent subtlety
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's hard to imagine anybody ever being " in the mood " to view a movie as harrowing and painful as the grey zone , but it's equally hard to imagine anybody being able to tear their eyes away from the screen once it's started .
PURE_TRACE:hard imagine anybody ever mood view movie harrowing painful grey zone equally hard imagine anybody able tear eyes away screen started
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ofrece una buena oportunidad de cultura ( aunque sea condensada ) que bien vale la pena aprovechar .
PURE_TRACE:ofrece una buena oportunidad de cultura aunque sea condensada que bien vale la pena aprovechar
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the best you can say about it is it's so uninspired , it barely gives one pause when considering some of the other dreck out there right now .
PURE_TRACE:best say uninspired barely gives one pause considering dreck right
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:big fat liar is just futile silliness looking to tap into the kiddie sensibilities .
PURE_TRACE:big fat liar futile silliness looking tap kiddie sensibilities
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sentimental mess that never rings true .
PURE_TRACE:sentimental mess never rings true
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:possibly the most irresponsible picture ever released by a major film studio .
PURE_TRACE:possibly irresponsible picture ever released major film studio
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:all ends well , sort of , but the frenzied comic moments never click .
PURE_TRACE:ends well sort frenzied comic moments never click
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:lacks the visual flair and bouncing bravado that characterizes better hip-hop clips and is content to recycle images and characters that were already tired 10 years ago .
PURE_TRACE:lacks visual flair bouncing bravado characterizes better hip-hop clips content recycle images characters already tired 10 years ago
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jaw-droppingly superficial , straining to get by on humor that is not even as daring as john ritter's glory days on three's company .
PURE_TRACE:jaw-droppingly superficial straining get humor even daring john ritter's glory days three's company
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:canada's arctic light shines bright on this frozen tundra soap opera that breathes extraordinary life into the private existence of the inuit people .
PURE_TRACE:canada's arctic light shines bright frozen tundra soap opera breathes extraordinary life private existence inuit people
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:kinnear . . . gives his best screen performance with an oddly winning portrayal of one of life's ultimate losers .
PURE_TRACE:kinnear gives best screen performance oddly winning portrayal one life's ultimate losers
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:no amount of good acting is enough to save oleander's uninspired story .
PURE_TRACE:amount good acting enough save oleander's uninspired story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:how this one escaped the lifetime network i'll never know .
PURE_TRACE:one escaped lifetime network i'll never know
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:graced with the kind of social texture and realism that would be foreign in american teen comedies .
PURE_TRACE:graced kind social texture realism would foreign american teen comedies
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the notion of deleting emotion from people , even in an advanced prozac nation , is so insanely dysfunctional that the rampantly designed equilibrium becomes a concept doofus .
PURE_TRACE:notion deleting emotion people even advanced prozac nation insanely dysfunctional rampantly designed equilibrium becomes concept doofus
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is a poster movie , a mediocre tribute to films like them !
PURE_TRACE:poster movie mediocre tribute films like
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the project's filmmakers forgot to include anything even halfway scary as they poorly rejigger fatal attraction into a high school setting .
PURE_TRACE:project's filmmakers forgot include anything even halfway scary poorly rejigger fatal attraction high school setting
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the overall result is an intelligent , realistic portrayal of testing boundaries .
PURE_TRACE:overall result intelligent realistic portrayal testing boundaries
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:its use of the thriller form to examine the labyrinthine ways in which people's lives cross and change , buffeted by events seemingly out of their control , is intriguing , provocative stuff .
PURE_TRACE:use thriller form examine labyrinthine ways people's lives cross change buffeted events seemingly control intriguing provocative stuff
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a simmering psychological drama in which the bursts of sudden violence are all the more startling for the slow buildup that has preceded them .
PURE_TRACE:simmering psychological drama bursts sudden violence startling slow buildup preceded
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:a hugely rewarding experience that's every bit as enlightening , insightful and entertaining as grant's two best films -- four weddings and a funeral and bridget jones's diary .
PURE_TRACE:hugely rewarding experience that's every bit enlightening insightful entertaining grant's two best films four weddings funeral bridget jones's diary
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:at once disarmingly straightforward and strikingly devious .
PURE_TRACE:disarmingly straightforward strikingly devious
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the filmmaker's heart is in the right place . . .
PURE_TRACE:filmmaker's heart right place
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:generic thriller junk . teens only .
PURE_TRACE:generic thriller junk teens
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a thoroughly entertaining comedy that uses grant's own twist of acidity to prevent itself from succumbing to its own bathos .
PURE_TRACE:thoroughly entertaining comedy uses grant's twist acidity prevent succumbing bathos
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a simple , sometimes maddeningly slow film that has just enough charm and good acting to make it interesting , but is ultimately pulled under by the pacing and lack of creativity within .
PURE_TRACE:simple sometimes maddeningly slow film enough charm good acting make interesting ultimately pulled pacing lack creativity within
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:shattering , devastating documentary on two maladjusted teens in a downward narcotized spiral . extraordinary debut from josh koury .
PURE_TRACE:shattering devastating documentary two maladjusted teens downward narcotized spiral extraordinary debut josh koury
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it appears to have been modeled on the worst revenge-of-the-nerds clichÃ©s the filmmakers could dredge up .
PURE_TRACE:appears modeled worst revenge-of-the-nerds clichÃ©s filmmakers could dredge
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the most horrific movie experience i've had since " can't stop the music . " it may as well be called " jar-jar binks : the movie . " it's that painful .
PURE_TRACE:horrific movie experience i've since can't stop music may well called jar-jar binks movie painful
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like all great films about a life you never knew existed , it offers much to absorb and even more to think about after the final frame .
PURE_TRACE:like great films life never knew existed offers much absorb even think final frame
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:' . . . the cast portrays their cartoon counterparts well . . . but quite frankly , scoob and shag don't eat enough during the film . '
PURE_TRACE:cast portrays cartoon counterparts well quite frankly scoob shag eat enough film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ruh-roh ! romething's really wrong with this ricture !
PURE_TRACE:ruh-roh romething's really wrong ricture
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is human comedy at its most amusing , interesting and confirming .
PURE_TRACE:human comedy amusing interesting confirming
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it thankfully goes easy on the reel real world dichotomy that jaglom pursued with such enervating determination in venice venice .
PURE_TRACE:thankfully goes easy reel real world dichotomy jaglom pursued enervating determination venice venice
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:with 'bowling for columbine , ' michael moore gives us the perfect starting point for a national conversation about guns , violence , and fear .
PURE_TRACE:'bowling columbine michael moore gives us perfect starting point national conversation guns violence fear
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:under-rehearsed and lifeless
PURE_TRACE:under-rehearsed lifeless
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:the movie fails to live up to the sum of its parts .
PURE_TRACE:movie fails live sum parts
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it is too bad that this likable movie isn't more accomplished . the actors try hard but come off too amateurish and awkward .
PURE_TRACE:bad likable movie accomplished actors try hard come amateurish awkward
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:though there's a clarity of purpose and even-handedness to the film's direction , the drama feels rigged and sluggish .
PURE_TRACE:though there's clarity purpose even-handedness film's direction drama feels rigged sluggish
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's young guns meets goodfellas in this easily skippable hayseeds-vs . -greaseballs mob action-comedy .
PURE_TRACE:young guns meets goodfellas easily skippable hayseeds-vs -greaseballs mob action-comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:full of detail about the man and his country , and is well worth seeing .
PURE_TRACE:full detail man country well worth seeing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:just about all of the film is confusing on one level or another , making ararat far more demanding than it needs to be .
PURE_TRACE:film confusing one level another making ararat far demanding needs
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is cruel , misanthropic stuff with only weak claims to surrealism and black comedy .
PURE_TRACE:cruel misanthropic stuff weak claims surrealism black comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:stands as one of the year's most intriguing movie experiences , letting its imagery speak for it while it forces you to ponder anew what a movie can be .
PURE_TRACE:stands one year's intriguing movie experiences letting imagery speak forces ponder anew movie
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a subject like this should inspire reaction in its audience ; the pianist does not .
PURE_TRACE:subject like inspire reaction audience pianist
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:gets bogged down by an overly sillified plot and stop-and-start pacing .
PURE_TRACE:gets bogged overly sillified plot stop-and-start pacing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a stupid , derivative horror film that substitutes extreme gore for suspense .
PURE_TRACE:stupid derivative horror film substitutes extreme gore suspense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the piano teacher is not an easy film . it forces you to watch people doing unpleasant things to each other and themselves , and it maintains a cool distance from its material that is deliberately unsettling .
PURE_TRACE:piano teacher easy film forces watch people unpleasant things maintains cool distance material deliberately unsettling
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:cho continues her exploration of the outer limits of raunch with considerable brio .
PURE_TRACE:cho continues exploration outer limits raunch considerable brio
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:although frailty fits into a classic genre , in its script and execution it is a remarkably original work .
PURE_TRACE:although frailty fits classic genre script execution remarkably original work
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:montias . . . pumps a lot of energy into his nicely nuanced narrative and surrounds himself with a cast of quirky -- but not stereotyped -- street characters .
PURE_TRACE:montias pumps lot energy nicely nuanced narrative surrounds cast quirky stereotyped street characters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:steers , in his feature film debut , has created a brilliant motion picture .
PURE_TRACE:steers feature film debut created brilliant motion picture
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:has it ever been possible to say that williams has truly inhabited a character ? it is now .
PURE_TRACE:ever possible say williams truly inhabited character ?
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:extreme oops - oops , ops , no matter how you spell it , it's still a mistake to go see it .
PURE_TRACE:extreme oops - oops ops matter spell still mistake go see
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there's a thin line between likably old-fashioned and fuddy-duddy , and the count of monte cristo . . . never quite settles on either side .
PURE_TRACE:there's thin line likably old-fashioned fuddy-duddy count monte cristo never quite settles either side
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a soggy , shapeless mess . . . just a dumb excuse for a waterlogged equivalent of a haunted-house movie .
PURE_TRACE:soggy shapeless mess dumb excuse waterlogged equivalent haunted-house movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:huppert gives erika a persona that is so intriguing that you find yourself staring hypnotically at her , trying to understand her and wondering if she'll crack .
PURE_TRACE:huppert gives erika persona intriguing find staring hypnotically trying understand wondering she'll crack
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the art direction is often exquisite , and the anthropomorphic animal characters are beautifully realized through clever makeup design , leaving one to hope that the eventual dvd release will offer subtitles and the original italian-language soundtrack .
PURE_TRACE:art direction often exquisite anthropomorphic animal characters beautifully realized clever makeup design leaving one hope eventual dvd release offer subtitles original italian-language soundtrack
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:leaves us wondering less about its ideas and more about its characterization of hitler and the contrived nature of its provocative conclusion .
PURE_TRACE:leaves us wondering less ideas characterization hitler contrived nature provocative conclusion
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:functions as both a revealing look at the collaborative process and a timely , tongue-in-cheek profile of the corporate circus that is the recording industry in the current climate of mergers and downsizing .
PURE_TRACE:functions revealing look collaborative process timely tongue-in-cheek profile corporate circus recording industry current climate mergers downsizing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the word that comes to mind , while watching eric rohmer's tribute to a courageous scottish lady , is painterly .
PURE_TRACE:word comes mind watching eric rohmer's tribute courageous scottish lady painterly
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:nicks , seemingly uncertain what's going to make people laugh , runs the gamut from stale parody to raunchy sex gags to formula romantic comedy .
PURE_TRACE:nicks seemingly uncertain what's going make people laugh runs gamut stale parody raunchy sex gags formula romantic comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie is beautiful to behold and engages one in a sense of epic struggle -- inner and outer -- that's all too rare in hollywood's hastier productions .
PURE_TRACE:movie beautiful behold engages one sense epic struggle inner outer that's rare hollywood's hastier productions
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:die another day is only intermittently entertaining but it's hard not to be a sucker for its charms , or perhaps it's just impossible not to feel nostalgia for movies you grew up with .
PURE_TRACE:die another day intermittently entertaining hard sucker charms perhaps impossible feel nostalgia movies grew
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a long-winded and stagy session of romantic contrivances that never really gels like the shrewd feminist fairy tale it could have been .
PURE_TRACE:long-winded stagy session romantic contrivances never really gels like shrewd feminist fairy tale could
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:costner's warm-milk persona is just as ill-fitting as shadyac's perfunctory directing chops , and some of the more overtly silly dialogue would sink laurence olivier .
PURE_TRACE:costner's warm-milk persona ill-fitting shadyac's perfunctory directing chops overtly silly dialogue would sink laurence olivier
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:beautifully crafted and brutally honest , promises offers an unexpected window into the complexities of the middle east struggle and into the humanity of its people .
PURE_TRACE:beautifully crafted brutally honest promises offers unexpected window complexities middle east struggle humanity people
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:samira makhmalbaf's new film blackboards is much like the ethos of a stream of consciousness , although , it's unfortunate for the viewer that the thoughts and reflections coming through are torpid and banal
PURE_TRACE:samira makhmalbaf's new film blackboards much like ethos stream consciousness although unfortunate viewer thoughts reflections coming torpid banal
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there are some laughs in this movie , but williams' anarchy gets tiresome , the satire is weak .
PURE_TRACE:laughs movie williams' anarchy gets tiresome satire weak
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:real women have curves wears its empowerment on its sleeve but even its worst harangues are easy to swallow thanks to remarkable performances by ferrera and ontiveros .
PURE_TRACE:real women curves wears empowerment sleeve even worst harangues easy swallow thanks remarkable performances ferrera ontiveros
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's just no currency in deriding james bond for being a clichÃ©d , doddering , misogynistic boy's club .
PURE_TRACE:there's currency deriding james bond clichÃ©d doddering misogynistic boy's club
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an excellent romp that boasts both a heart and a mind .
PURE_TRACE:excellent romp boasts heart mind
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an intelligent , earnest , intimate film that drops the ball only when it pauses for blunt exposition to make sure you're getting its metaphysical point .
PURE_TRACE:intelligent earnest intimate film drops ball pauses blunt exposition make sure getting metaphysical point
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the am-radio soundtrack and game cast -- tierney and the inimitable walken especially -- keep this unusual comedy from choking on its own conceit .
PURE_TRACE:am-radio soundtrack game cast tierney inimitable walken especially keep unusual comedy choking conceit
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:veers uncomfortably close to pro-serb propaganda .
PURE_TRACE:veers uncomfortably close pro-serb propaganda
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:director barry skolnick and his screenwriters glibly tick off every point of " the longest yard " playbook like a checklist .
PURE_TRACE:director barry skolnick screenwriters glibly tick every point longest yard playbook like checklist
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it has its moments of swaggering camaraderie , but more often just feels generic , derivative and done to death .
PURE_TRACE:moments swaggering camaraderie often feels generic derivative done death
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a familiar story , but one that is presented with great sympathy and intelligence .
PURE_TRACE:familiar story one presented great sympathy intelligence
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it is ridiculous , of course . . . but it is also refreshing , disarming , and just outright enjoyable despite its ridiculousness .
PURE_TRACE:ridiculous course also refreshing disarming outright enjoyable despite ridiculousness
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a road trip that will get you thinking , 'are we there yet ? '
PURE_TRACE:road trip get thinking 'are yet ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as with too many studio pics , plot mechanics get in the way of what should be the lighter-than-air adventure .
PURE_TRACE:many studio pics plot mechanics get way lighter-than-air adventure
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if you're looking for a smart , nuanced look at de sade and what might have happened at picpus , sade is your film .
PURE_TRACE:looking smart nuanced look de sade might happened picpus sade film
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:aggravating and tedious .
PURE_TRACE:aggravating tedious
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:if the real-life story is genuinely inspirational , the movie stirs us as well .
PURE_TRACE:real-life story genuinely inspirational movie stirs us well
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:even those of a single digit age will be able to recognize that this story is too goofy . . . even for disney .
PURE_TRACE:even single digit age able recognize story goofy even disney
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if you recognize zeus ( the dog from snatch ) it will make you wish you were at home watching that movie instead of in the theater watching this one .
PURE_TRACE:recognize zeus dog snatch make wish home watching movie instead theater watching one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the problem , amazingly enough , is the screenplay .
PURE_TRACE:problem amazingly enough screenplay
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's sweet , funny , charming , and completely delightful .
PURE_TRACE:sweet funny charming completely delightful
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the episodic film makes valid points about the depersonalization of modern life . but the characters tend to be cliches whose lives are never fully explored .
PURE_TRACE:episodic film makes valid points depersonalization modern life characters tend cliches whose lives never fully explored
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:uses sharp humor and insight into human nature to examine class conflict , adolescent yearning , the roots of friendship and sexual identity .
PURE_TRACE:uses sharp humor insight human nature examine class conflict adolescent yearning roots friendship sexual identity
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one lousy movie .
PURE_TRACE:one lousy movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:like the film's almost anthropologically detailed realization of early-'80s suburbia , it's significant without being overstated .
PURE_TRACE:like film's almost anthropologically detailed realization early-'80s suburbia significant without overstated
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:this is such a dazzlingly self-assured directorial debut that it's hard to know what to praise first .
PURE_TRACE:dazzlingly self-assured directorial debut hard know praise first
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:death to smoochy tells a moldy-oldie , not-nearly -as-nasty -as-it- thinks-it-is joke . over and over again .
PURE_TRACE:death smoochy tells moldy-oldie not-nearly -as-nasty -as-it- thinks-it-is joke
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:demonstrates the unusual power of thoughtful , subjective filmmaking .
PURE_TRACE:demonstrates unusual power thoughtful subjective filmmaking
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:another love story in 2002's remarkable procession of sweeping pictures that have reinvigorated the romance genre .
PURE_TRACE:another love story 2002's remarkable procession sweeping pictures reinvigorated romance genre
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:narratively , trouble every day is a plodding mess .
PURE_TRACE:narratively trouble every day plodding mess
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the performances of the four main actresses bring their characters to life . a little melodramatic , but with enough hope to keep you engaged .
PURE_TRACE:performances four main actresses bring characters life little melodramatic enough hope keep engaged
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:what you would end up with if you took orwell , bradbury , kafka , george lucas and the wachowski brothers and threw them into a blender . but that's just the problem with it - the director hasn't added enough of his own ingredients .
PURE_TRACE:would end took orwell bradbury kafka george lucas wachowski brothers threw blender that's problem - director added enough ingredients
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what puzzles me is the lack of emphasis on music in britney spears' first movie .
PURE_TRACE:puzzles lack emphasis music britney spears' first movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a gentle blend of present day testimonials , surviving footage of burstein and his family performing , historical archives , and telling stills .
PURE_TRACE:gentle blend present day testimonials surviving footage burstein family performing historical archives telling stills
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not once in the rush to save the day did i become very involved in the proceedings ; to me , it was just a matter of 'eh . '
PURE_TRACE:rush save day become involved proceedings matter 'eh
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the dialogue is cumbersome , the simpering soundtrack and editing more so .
PURE_TRACE:dialogue cumbersome simpering soundtrack editing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:swims in mediocrity , sticking its head up for a breath of fresh air now and then .
PURE_TRACE:swims mediocrity sticking head breath fresh air
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the beauty of the piece is that it counts heart as important as humor .
PURE_TRACE:beauty piece counts heart important humor
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the problems and characters it reveals are universal and involving , and the film itself -- as well its delightful cast -- is so breezy , pretty and gifted , it really won my heart .
PURE_TRACE:problems characters reveals universal involving film well delightful cast breezy pretty gifted really heart
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an already thin story boils down to surviving invaders seeking an existent anti-virus . if only there were one for this kind of movie .
PURE_TRACE:already thin story boils surviving invaders seeking existent anti-virus one kind movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:offers a guilt-free trip into feel-good territory .
PURE_TRACE:offers guilt-free trip feel-good territory
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it almost plays like solaris , but with guns and jokes .
PURE_TRACE:almost plays like solaris guns jokes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:solondz may well be the only one laughing at his own joke
PURE_TRACE:solondz may well one laughing joke
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ambitious , unsettling psychodrama that takes full , chilling advantage of its rough-around-the-edges , low-budget constraints .
PURE_TRACE:ambitious unsettling psychodrama takes full chilling advantage rough-around-the-edges low-budget constraints
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:h ad i suffered and bled on the hard ground of ia drang , i'd want something a bit more complex than we were soldiers to be remembered by .
PURE_TRACE:h ad suffered bled hard ground ia drang i'd want something bit complex soldiers remembered
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:too silly to take seriously .
PURE_TRACE:silly take seriously
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:sweet home alabama " is what it is â a nice , harmless date film . . .
PURE_TRACE:sweet home alabama â nice harmless date film
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sex with strangers will shock many with its unblinking frankness . but what is missing from it all is a moral . what is the filmmakers' point ? why did they deem it necessary to document all this emotional misery ?
PURE_TRACE:sex strangers shock many unblinking frankness missing moral filmmakers' point ? deem necessary document emotional misery ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 'P']
=======================================
ORI_TRACE:the iditarod lasts for days - this just felt like it did .
PURE_TRACE:iditarod lasts days - felt like
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the code talkers deserved better than a hollow tribute .
PURE_TRACE:code talkers deserved better hollow tribute
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:warmed-over hash .
PURE_TRACE:warmed-over hash
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:what little grace rifkin's tale of precarious skid-row dignity achieves is pushed into the margins by predictable plotting and tiresome histrionics .
PURE_TRACE:little grace rifkin's tale precarious skid-row dignity achieves pushed margins predictable plotting tiresome histrionics
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:plodding , poorly written , murky and weakly acted , the picture feels as if everyone making it lost their movie mojo .
PURE_TRACE:plodding poorly written murky weakly acted picture feels everyone making lost movie mojo
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a bad action movie because there's no rooting interest and the spectacle is grotesque and boring .
PURE_TRACE:bad action movie there's rooting interest spectacle grotesque boring
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:captures the raw comic energy of one of our most flamboyant female comics .
PURE_TRACE:captures raw comic energy one flamboyant female comics
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:with the dog days of august upon us , think of this dog of a movie as the cinematic equivalent of high humidity .
PURE_TRACE:dog days august upon us think dog movie cinematic equivalent high humidity
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:perhaps the best sports movie i've ever seen .
PURE_TRACE:perhaps best sports movie i've ever seen
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the soupy end result has the odd distinction of being playful without being fun , too .
PURE_TRACE:soupy end result odd distinction playful without fun
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:i found myself more appreciative of what the director was trying to do than of what he had actually done .
PURE_TRACE:found appreciative director trying actually done
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it sticks rigidly to the paradigm , rarely permitting its characters more than two obvious dimensions and repeatedly placing them in contrived , well-worn situations .
PURE_TRACE:sticks rigidly paradigm rarely permitting characters two obvious dimensions repeatedly placing contrived well-worn situations
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an overstuffed compendium of teen-catholic-movie dogma .
PURE_TRACE:overstuffed compendium teen-catholic-movie dogma
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the documentary is much too conventional -- lots of boring talking heads , etc . -- to do the subject matter justice .
PURE_TRACE:documentary much conventional lots boring talking heads etc subject matter justice
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:audiard successfully maintains suspense on different levels throughout a film that is both gripping and compelling .
PURE_TRACE:audiard successfully maintains suspense different levels throughout film gripping compelling
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an endearingly offbeat romantic comedy with a great meet-cute gimmick .
PURE_TRACE:endearingly offbeat romantic comedy great meet-cute gimmick
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's got its heart in the right place , but it also wilts after awhile .
PURE_TRACE:got heart right place also wilts awhile
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 1, 1, 'N']
=======================================
ORI_TRACE:that haynes can both maintain and dismantle the facades that his genre and his character construct is a wonderous accomplishment of veracity and narrative grace .
PURE_TRACE:haynes maintain dismantle facades genre character construct wonderous accomplishment veracity narrative grace
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ray liotta and jason patric do some of their best work in their underwritten roles , but don't be fooled : nobody deserves any prizes here .
PURE_TRACE:ray liotta jason patric best work underwritten roles fooled nobody deserves prizes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it establishes its ominous mood and tension swiftly , and if the suspense never rises to a higher level , it is nevertheless maintained throughout .
PURE_TRACE:establishes ominous mood tension swiftly suspense never rises higher level nevertheless maintained throughout
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:take away the controversy , and it's not much more watchable than a mexican soap opera .
PURE_TRACE:take away controversy much watchable mexican soap opera
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:one of the more glaring signs of this movie's servitude to its superstar is the way it skirts around any scenes that might have required genuine acting from ms . spears .
PURE_TRACE:one glaring signs movie's servitude superstar way skirts around scenes might required genuine acting ms spears
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the trouble is , its filmmakers run out of clever ideas and visual gags about halfway through .
PURE_TRACE:trouble filmmakers run clever ideas visual gags halfway
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:shanghai ghetto , much stranger than any fiction , brings this unknown slice of history affectingly to life .
PURE_TRACE:shanghai ghetto much stranger fiction brings unknown slice history affectingly life
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a witty , low-key romantic comedy .
PURE_TRACE:witty low-key romantic comedy
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:some writer dude , i think his name was , uh , michael zaidan , was supposed to have like written the screenplay or something , but , dude , the only thing that i ever saw that was written down were the zeroes on my paycheck .
PURE_TRACE:writer dude think name uh michael zaidan supposed like written screenplay something dude thing ever saw written zeroes paycheck
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:uno de los policiales mÃ¡s interesantes de los Ãºltimos tiempos .
PURE_TRACE:uno de los policiales mÃ¡s interesantes de los Ãºltimos tiempos
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the production has been made with an enormous amount of affection , so we believe these characters love each other .
PURE_TRACE:production made enormous amount affection believe characters love
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:the problem is that rather than dramatizing this premise , mr . desplechin is content to state it .
PURE_TRACE:problem rather dramatizing premise mr desplechin content state
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:trades run-of-the-mill revulsion for extreme unease .
PURE_TRACE:trades run-of-the-mill revulsion extreme unease
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it may . . . work as a jaunt down memory lane for teens and young adults who grew up on televised scooby-doo shows or reruns .
PURE_TRACE:may work jaunt memory lane teens young adults grew televised scooby-doo shows reruns
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:a very funny look at how another culture handles the process of courting and marriage .
PURE_TRACE:funny look another culture handles process courting marriage
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:caviezel embodies the transformation of his character completely .
PURE_TRACE:caviezel embodies transformation character completely
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:measured against practically any like-themed film other than its oscar-sweeping franchise predecessor the silence of the lambs , red dragon rates as an exceptional thriller .
PURE_TRACE:measured practically like-themed film oscar-sweeping franchise predecessor silence lambs red dragon rates exceptional thriller
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:. . . the whole thing succeeded only in making me groggy .
PURE_TRACE:whole thing succeeded making groggy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if welles was unhappy at the prospect of the human race splitting in two , he probably wouldn't be too crazy with his great-grandson's movie splitting up in pretty much the same way .
PURE_TRACE:welles unhappy prospect human race splitting two probably crazy great-grandson's movie splitting pretty much way
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a wannabe comedy of manners about a brainy prep-school kid with a mrs . robinson complex founders on its own preciousness -- and squanders its beautiful women .
PURE_TRACE:wannabe comedy manners brainy prep-school kid mrs robinson complex founders preciousness squanders beautiful women
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if all of eight legged freaks was as entertaining as the final hour , i would have no problem giving it an unqualified recommendation .
PURE_TRACE:eight legged freaks entertaining final hour would problem giving unqualified recommendation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the fight scenes are fun , but it grows tedious .
PURE_TRACE:fight scenes fun grows tedious
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 1, 'N']
=======================================
ORI_TRACE:sandra bullock and hugh grant make a great team , but this predictable romantic comedy should get a pink slip .
PURE_TRACE:sandra bullock hugh grant make great team predictable romantic comedy get pink slip
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:terminally brain dead production .
PURE_TRACE:terminally brain dead production
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what starts off as a potentially incredibly twisting mystery becomes simply a monster chase film .
PURE_TRACE:starts potentially incredibly twisting mystery becomes simply monster chase film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:washington's strong hand , keen eye , sweet spirit and good taste are reflected in almost every scene .
PURE_TRACE:washington's strong hand keen eye sweet spirit good taste reflected almost every scene
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:we hate madonna within the film's first five minutes , and she lacks the skill or presence to regain any ground .
PURE_TRACE:hate madonna within film's first five minutes lacks skill presence regain ground
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i spied with my little eye . . . a mediocre collection of cookie-cutter action scenes and occasionally inspired dialogue bits
PURE_TRACE:spied little eye mediocre collection cookie-cutter action scenes occasionally inspired dialogue bits
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a terrifically entertaining specimen of spielbergian sci-fi .
PURE_TRACE:terrifically entertaining specimen spielbergian sci-fi
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a buoyant romantic comedy about friendship , love , and the truth that we're all in this together .
PURE_TRACE:buoyant romantic comedy friendship love truth we're together
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:so vivid a portrait of a woman consumed by lust and love and crushed by betrayal that it conjures up the intoxicating fumes and emotional ghosts of a freshly painted rembrandt .
PURE_TRACE:vivid portrait woman consumed lust love crushed betrayal conjures intoxicating fumes emotional ghosts freshly painted rembrandt
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:woody allen has really found his groove these days . the problem is that it is one that allows him to churn out one mediocre movie after another .
PURE_TRACE:woody allen really found groove days problem one allows churn one mediocre movie another
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite the surface attractions -- conrad l . hall's cinematography will likely be nominated for an oscar next year -- there's something impressive and yet lacking about everything .
PURE_TRACE:despite surface attractions conrad l hall's cinematography likely nominated oscar next year there's something impressive yet lacking everything
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a thriller without thrills and a mystery devoid of urgent questions .
PURE_TRACE:thriller without thrills mystery devoid urgent questions
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:frequent flurries of creative belly laughs and genuinely enthusiastic performances . . . keep the movie slaloming through its hackneyed elements with enjoyable ease .
PURE_TRACE:frequent flurries creative belly laughs genuinely enthusiastic performances keep movie slaloming hackneyed elements enjoyable ease
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if you haven't seen the film lately , you may be surprised at the variety of tones in spielberg's work . much of it is funny , but there are also some startling , surrealistic moments . . .
PURE_TRACE:seen film lately may surprised variety tones spielberg's work much funny also startling surrealistic moments
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:marries the amateurishness of the blair witch project with the illogic of series 7 : the contenders to create a completely crass and forgettable movie .
PURE_TRACE:marries amateurishness blair witch project illogic series 7 contenders create completely crass forgettable movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:cletis is playful but highly studied and dependent for its success on a patient viewer .
PURE_TRACE:cletis playful highly studied dependent success patient viewer
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the marquis de sade couldn't have been as dull a person as this film makes him out to be .
PURE_TRACE:marquis de sade dull person film makes
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 1, 'P']
=======================================
ORI_TRACE:if this silly little cartoon can inspire a few kids not to grow up to be greedy bastards , more power to it .
PURE_TRACE:silly little cartoon inspire kids grow greedy bastards power
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the plot is so predictable and sentimental that viewers are likely to lose interest before sandrine and her goats walk off into the sunset .
PURE_TRACE:plot predictable sentimental viewers likely lose interest sandrine goats walk sunset
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film is strictly routine .
PURE_TRACE:film strictly routine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:the ingenious construction ( adapted by david hare from michael cunningham's novel ) constantly flows forwards and back , weaving themes among three strands which allow us to view events as if through a prism
PURE_TRACE:ingenious construction adapted david hare michael cunningham's novel constantly flows forwards back weaving themes among three strands allow us view events prism
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:both awful and appealing .
PURE_TRACE:awful appealing
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:the film's welcome breeziness and some unbelievably hilarious moments -- most portraying the idiocy of the film industry -- make it mostly worth the trip .
PURE_TRACE:film's welcome breeziness unbelievably hilarious moments portraying idiocy film industry make mostly worth trip
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:what's at stake in this film is nothing more than an obsolete , if irritating , notion of class .
PURE_TRACE:what's stake film nothing obsolete irritating notion class
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . blade ii is still top-heavy with blazing guns , cheatfully filmed martial arts , disintegrating bloodsucker computer effects and jagged camera moves that serve no other purpose than to call attention to themselves .
PURE_TRACE:blade ii still top-heavy blazing guns cheatfully filmed martial arts disintegrating bloodsucker computer effects jagged camera moves serve purpose call attention
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a heartbreakingly thoughtful minor classic , the work of a genuine and singular artist .
PURE_TRACE:heartbreakingly thoughtful minor classic work genuine singular artist
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an overstylized , purÃ©ed mÃ©lange of sex , psychology , drugs and philosophy . sometimes entertaining , sometimes indulgent -- but never less than pure wankery .
PURE_TRACE:overstylized purÃ©ed mÃ©lange sex psychology drugs philosophy sometimes entertaining sometimes indulgent never less pure wankery
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:though jones and snipes are enthralling , the movie bogs down in rhetoric and clichÃ© .
PURE_TRACE:though jones snipes enthralling movie bogs rhetoric clichÃ©
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:laugh-out-loud lines , adorably ditsy but heartfelt performances , and sparkling , bittersweet dialogue that cuts to the chase of the modern girl's dilemma .
PURE_TRACE:laugh-out-loud lines adorably ditsy heartfelt performances sparkling bittersweet dialogue cuts chase modern girl's dilemma
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's as if you're watching a movie that was made in 1978 but not released then because it was so weak , and it has been unearthed and released now , when it has become even weaker .
PURE_TRACE:watching movie made 1978 released weak unearthed released become even weaker
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a sexy , surprising romance . . . idemoto and kim make a gorgeous pair . . . their scenes brim with sexual possibility and emotional danger .
PURE_TRACE:sexy surprising romance idemoto kim make gorgeous pair scenes brim sexual possibility emotional danger
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:laconic and very stilted in its dialogue , this indie flick never found its audience , probably because it's extremely hard to relate to any of the characters .
PURE_TRACE:laconic stilted dialogue indie flick never found audience probably extremely hard relate characters
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:soul is what's lacking in every character in this movie and , subsequently , the movie itself .
PURE_TRACE:soul what's lacking every character movie subsequently movie
LABEL:0
L1_TRACE:['S', 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the three leads produce adequate performances , but what's missing from this material is any depth of feeling .
PURE_TRACE:three leads produce adequate performances what's missing material depth feeling
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:when the precise nature of matthew's predicament finally comes into sharp focus , the revelation fails to justify the build-up .
PURE_TRACE:precise nature matthew's predicament finally comes sharp focus revelation fails justify build-up
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:the most ingenious film comedy since being john malkovich .
PURE_TRACE:ingenious film comedy since john malkovich
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:andersson creates a world that's at once surreal and disturbingly familiar ; absurd , yet tremendously sad .
PURE_TRACE:andersson creates world that's surreal disturbingly familiar absurd yet tremendously sad
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an absorbing documentary .
PURE_TRACE:absorbing documentary
LABEL:1
L1_TRACE:['S', 1, 0, 'P']
=======================================
ORI_TRACE:the film fearlessly gets under the skin of the people involved . . . this makes it not only a detailed historical document , but an engaging and moving portrait of a subculture .
PURE_TRACE:film fearlessly gets skin people involved makes detailed historical document engaging moving portrait subculture
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an action thriller of the finest kind , evoking memories of day of the jackal , the french connection , and heat .
PURE_TRACE:action thriller finest kind evoking memories day jackal french connection heat
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the truth is that the truth about charlie gets increasingly tiresome .
PURE_TRACE:truth truth charlie gets increasingly tiresome
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:munch's screenplay is tenderly observant of his characters . he watches them as they float within the seas of their personalities . his scenes are short and often unexpected .
PURE_TRACE:munch's screenplay tenderly observant characters watches float within seas personalities scenes short often unexpected
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the direction has a fluid , no-nonsense authority , and the performances by harris , phifer and cam'ron seal the deal .
PURE_TRACE:direction fluid no-nonsense authority performances harris phifer cam'ron seal deal
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if it were any more of a turkey , it would gobble in dolby digital stereo . if nothing else , " rollerball " 2002 may go down in cinema history as the only movie ever in which the rest of the cast was outshined by ll cool j .
PURE_TRACE:turkey would gobble dolby digital stereo nothing else rollerball 2002 may go cinema history movie ever rest cast outshined cool j
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the drama was so uninspiring that even a story immersed in love , lust , and sin couldn't keep my attention .
PURE_TRACE:drama uninspiring even story immersed love lust sin keep attention
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a three-hour cinema master class .
PURE_TRACE:three-hour cinema master class
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:obviously , a lot of people wasted a lot of their time ( including mine ) on something very inconsequential .
PURE_TRACE:obviously lot people wasted lot time including mine something inconsequential
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a highly intriguing thriller , coupled with some ingenious plot devices and some lavishly built settings . . it's a worthwhile tutorial in quantum physics and slash-dash
PURE_TRACE:highly intriguing thriller coupled ingenious plot devices lavishly built settings worthwhile tutorial quantum physics slash-dash
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the way coppola professes his love for movies -- both colorful pop junk and the classics that unequivocally qualify as art -- is giddily entertaining .
PURE_TRACE:way coppola professes love movies colorful pop junk classics unequivocally qualify art giddily entertaining
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:queen of the damned is too long with too little going on .
PURE_TRACE:queen damned long little going
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's not so much a movie as a joint promotion for the national basketball association and teenaged rap and adolescent poster-boy lil' bow wow .
PURE_TRACE:much movie joint promotion national basketball association teenaged rap adolescent poster-boy lil' bow wow
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:manages to delight without much of a story .
PURE_TRACE:manages delight without much story
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:kitschy , flashy , overlong soap opera .
PURE_TRACE:kitschy flashy overlong soap opera
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:rollerball is as bad as you think , and worse than you can imagine .
PURE_TRACE:rollerball bad think worse imagine
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:memorable for a peculiar malaise that renders its tension flaccid and , by extension , its surprises limp and its resolutions ritual .
PURE_TRACE:memorable peculiar malaise renders tension flaccid extension surprises limp resolutions ritual
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a laughable -- or rather , unlaughable -- excuse for a film .
PURE_TRACE:laughable rather unlaughable excuse film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:sam's self-flagellation is more depressing than entertaining .
PURE_TRACE:sam's self-flagellation depressing entertaining
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:propelled not by characters but by caricatures .
PURE_TRACE:propelled characters caricatures
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:can't kick about the assembled talent and the russos show genuine promise as comic filmmakers . still , this thing feels flimsy and ephemeral .
PURE_TRACE:can't kick assembled talent russos show genuine promise comic filmmakers still thing feels flimsy ephemeral
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:a compelling spanish film about the withering effects of jealousy in the life of a young monarch whose sexual passion for her husband becomes an obsession .
PURE_TRACE:compelling spanish film withering effects jealousy life young monarch whose sexual passion husband becomes obsession
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:directors john musker and ron clements , the team behind the little mermaid , have produced sparkling retina candy , but they aren't able to muster a lot of emotional resonance in the cold vacuum of space .
PURE_TRACE:directors john musker ron clements team behind little mermaid produced sparkling retina candy able muster lot emotional resonance cold vacuum space
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:the sort of picture in which , whenever one of the characters has some serious soul searching to do , they go to a picture-perfect beach during sunset .
PURE_TRACE:sort picture whenever one characters serious soul searching go picture-perfect beach sunset
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:such a wildly uneven hit-and-miss enterprise , you can't help suspecting that it was improvised on a day-to-day basis during production .
PURE_TRACE:wildly uneven hit-and-miss enterprise can't help suspecting improvised day-to-day basis production
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite its title , amy's orgasm is not a porno , though it is as tedious as one .
PURE_TRACE:despite title amy's orgasm porno though tedious one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:no telegraphing is too obvious or simplistic for this movie .
PURE_TRACE:telegraphing obvious simplistic movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's harmless , diverting fluff . but it's hard to imagine a more generic effort in the genre .
PURE_TRACE:harmless diverting fluff hard imagine generic effort genre
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:even when there are lulls , the emotions seem authentic , and the picture is so lovely toward the end . . . you almost don't notice the 129-minute running time .
PURE_TRACE:even lulls emotions seem authentic picture lovely toward end almost notice 129-minute running time
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:what a concept , what an idea , what a thrill ride . this is a more fascinating look at the future than " bladerunner " and one of the most high-concept sci fi adventures attempted for the screen .
PURE_TRACE:concept idea thrill ride fascinating look future bladerunner one high-concept sci fi adventures attempted screen
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a fascinating literary mystery story with multiple strands about the controversy of who really wrote shakespeare's plays .
PURE_TRACE:fascinating literary mystery story multiple strands controversy really wrote shakespeare's plays
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:at 90 minutes this movie is short , but it feels much longer .
PURE_TRACE:90 minutes movie short feels much longer
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:provides a very moving and revelatory footnote to the holocaust .
PURE_TRACE:provides moving revelatory footnote holocaust
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:leigh isn't breaking new ground , but he knows how a daily grind can kill love .
PURE_TRACE:leigh breaking new ground knows daily grind kill love
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:heavy with flabby rolls of typical toback machinations .
PURE_TRACE:heavy flabby rolls typical toback machinations
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:starts as a tart little lemon drop of a movie and ends up as a bitter pill .
PURE_TRACE:starts tart little lemon drop movie ends bitter pill
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:shows holmes has the screen presence to become a major-league leading lady , ( but ) the movie itself is an underachiever , a psychological mystery that takes its sweet time building to a climax that's scarcely a surprise by the time it arrives .
PURE_TRACE:shows holmes screen presence become major-league leading lady movie underachiever psychological mystery takes sweet time building climax that's scarcely surprise time arrives
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:it looks good , but it is essentially empty .
PURE_TRACE:looks good essentially empty
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a grimly competent and stolid and earnest military courtroom drama .
PURE_TRACE:grimly competent stolid earnest military courtroom drama
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:what bloody sunday lacks in clarity , it makes up for with a great , fiery passion .
PURE_TRACE:bloody sunday lacks clarity makes great fiery passion
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:godard has never made a more sheerly beautiful film than this unexpectedly moving meditation on love , history , memory , resistance and artistic transcendence .
PURE_TRACE:godard never made sheerly beautiful film unexpectedly moving meditation love history memory resistance artistic transcendence
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a setup so easy it borders on facile , but keeping the film from cheap-shot mediocrity is its crack cast .
PURE_TRACE:setup easy borders facile keeping film cheap-shot mediocrity crack cast
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:like mike is a slight and uninventive movie : like the exalted michael jordan referred to in the title , many can aspire but none can equal .
PURE_TRACE:like mike slight uninventive movie like exalted michael jordan referred title many aspire none equal
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film overcomes the regular minefield of coming-of-age cliches with potent doses of honesty and sensitivity .
PURE_TRACE:film overcomes regular minefield coming-of-age cliches potent doses honesty sensitivity
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:a muddled limp biscuit of a movie , a vampire soap opera that doesn't make much sense even on its own terms .
PURE_TRACE:muddled limp biscuit movie vampire soap opera make much sense even terms
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like a tarantino movie with heart , alias betty is richly detailed , deftly executed and utterly absorbing .
PURE_TRACE:like tarantino movie heart alias betty richly detailed deftly executed utterly absorbing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:that the chuck norris " grenade gag " occurs about 7 times during windtalkers is a good indication of how serious-minded the film is .
PURE_TRACE:chuck norris grenade gag occurs 7 times windtalkers good indication serious-minded film
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:every individual will see the movie through the prism of his or her own beliefs and prejudices , but the one thing most will take away is the sense that peace is possible . that , in itself , is extraordinary .
PURE_TRACE:every individual see movie prism beliefs prejudices one thing take away sense peace possible extraordinary
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:a deft , delightful mix of sulky teen drama and overcoming-obstacles sports-movie triumph .
PURE_TRACE:deft delightful mix sulky teen drama overcoming-obstacles sports-movie triumph
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if you ever wanted to be an astronaut , this is the ultimate movie experience - it's informative and breathtakingly spectacular .
PURE_TRACE:ever wanted astronaut ultimate movie experience - informative breathtakingly spectacular
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:so beautifully acted and directed , it's clear that washington most certainly has a new career ahead of him if he so chooses .
PURE_TRACE:beautifully acted directed clear washington certainly new career ahead chooses
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's been 13 months and 295 preview screenings since i last walked out on a movie , but resident evil really earned my indignant , preemptive departure .
PURE_TRACE:13 months 295 preview screenings since last walked movie resident evil really earned indignant preemptive departure
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i wish i could say " thank god it's friday " , but the truth of the matter is i was glad when it was over .
PURE_TRACE:wish could say thank god friday truth matter glad
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:daringly perceptive , taut , piercing and feisty , biggie and tupac is undeniably subversive and involving in its bold presentation .
PURE_TRACE:daringly perceptive taut piercing feisty biggie tupac undeniably subversive involving bold presentation
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:but buying into sham truths and routine " indie " filmmaking , freundlich has made just another safe movie . it's not horrible , just horribly mediocre .
PURE_TRACE:buying sham truths routine indie filmmaking freundlich made another safe movie horrible horribly mediocre
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:berry's saucy , full-bodied performance gives this aging series a much needed kick , making " die another day " one of the most entertaining bonds in years
PURE_TRACE:berry's saucy full-bodied performance gives aging series much needed kick making die another day one entertaining bonds years
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . plot holes so large and obvious a marching band might as well be stomping through them in clown clothes , playing a college football fight song on untuned instruments .
PURE_TRACE:plot holes large obvious marching band might well stomping clown clothes playing college football fight song untuned instruments
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:moonlight mile doesn't quite go the distance but the cast is impressive and they all give life to these broken characters who are trying to make their way through this tragedy .
PURE_TRACE:moonlight mile quite go distance cast impressive give life broken characters trying make way tragedy
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an opportunity missed .
PURE_TRACE:opportunity missed
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:we get some truly unique character studies and a cross-section of americana that hollywood couldn't possibly fictionalize and be believed .
PURE_TRACE:get truly unique character studies cross-section americana hollywood possibly fictionalize believed
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:aloof and lacks any real raw emotion , which is fatal for a film that relies on personal relationships .
PURE_TRACE:aloof lacks real raw emotion fatal film relies personal relationships
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a story about intelligent high school students that deals with first love sweetly but also seriously . it is also beautifully acted .
PURE_TRACE:story intelligent high school students deals first love sweetly also seriously also beautifully acted
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:as exciting as all this exoticism might sound to the typical pax viewer , the rest of us will be lulled into a coma .
PURE_TRACE:exciting exoticism might sound typical pax viewer rest us lulled coma
LABEL:0
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:why , you may ask , why should you buy the movie milk when the tv cow is free ? there's no good answer to that one .
PURE_TRACE:may ask buy movie milk tv cow free ? there's good answer one
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i'm sure mainstream audiences will be baffled , but , for those with at least a minimal appreciation of woolf and clarissa dalloway , the hours represents two of those well spent .
PURE_TRACE:i'm sure mainstream audiences baffled least minimal appreciation woolf clarissa dalloway hours represents two well spent
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a lighthearted , feel-good film that embraces the time-honored truth that the most powerful thing in life is love .
PURE_TRACE:lighthearted feel-good film embraces time-honored truth powerful thing life love
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film never rises above a conventional , two dimension tale
PURE_TRACE:film never rises conventional two dimension tale
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:mr . spielberg and his company just want you to enjoy yourselves without feeling conned . and they succeed merrily at their noble endeavor .
PURE_TRACE:mr spielberg company want enjoy without feeling conned succeed merrily noble endeavor
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if your senses haven't been dulled by slasher films and gorefests , if you're a connoisseur of psychological horror , this is your ticket .
PURE_TRACE:senses dulled slasher films gorefests connoisseur psychological horror ticket
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:no such thing breaks no new ground and treads old turf like a hippopotamus ballerina .
PURE_TRACE:thing breaks new ground treads old turf like hippopotamus ballerina
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a piece of mildly entertaining , inoffensive fluff that drifts aimlessly for 90 minutes before lodging in the cracks of that ever-growing category : unembarrassing but unmemorable .
PURE_TRACE:piece mildly entertaining inoffensive fluff drifts aimlessly 90 minutes lodging cracks ever-growing category unembarrassing unmemorable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:friday after next has the same problem that next friday did -- it's called where's chris tucker when you need him ?
PURE_TRACE:friday next problem next friday called where's chris tucker need ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you'll just have your head in your hands wondering why lee's character didn't just go to a bank manager and save everyone the misery .
PURE_TRACE:head hands wondering lee's character go bank manager save everyone misery
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:with zoe clarke-williams's lackluster thriller " new best friend " , who needs enemies ? just another generic drama that has nothing going for it other than its exploitive array of obligatory cheap thrills .
PURE_TRACE:zoe clarke-williams's lackluster thriller new best friend needs enemies ? another generic drama nothing going exploitive array obligatory cheap thrills
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a full-frontal attack on audience patience .
PURE_TRACE:full-frontal attack audience patience
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:so faithful to the doldrums of the not-quite-urban , not-quite-suburban milieu as to have viewers recoiling from the reality check .
PURE_TRACE:faithful doldrums not-quite-urban not-quite-suburban milieu viewers recoiling reality check
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 1, 1, 'P']
=======================================
ORI_TRACE:gai comes closer to any actress i can remember to personifying independence in its purest and , yes , most intimidating form .
PURE_TRACE:gai comes closer actress remember personifying independence purest yes intimidating form
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:sensitively examines general issues of race and justice among the poor , and specifically raises serious questions about the death penalty and asks what good the execution of a mentally challenged woman could possibly do .
PURE_TRACE:sensitively examines general issues race justice among poor specifically raises serious questions death penalty asks good execution mentally challenged woman could possibly
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a modestly surprising movie .
PURE_TRACE:modestly surprising movie
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:after making several adaptations of other writers' work , armenian-canadian director atom egoyan broached an original treatment of a deeply personal subject .
PURE_TRACE:making several adaptations writers' work armenian-canadian director atom egoyan broached original treatment deeply personal subject
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:" the ring " is pretty much an english-language copy of the film that inspired it , and it carries the same strengths and flaws .
PURE_TRACE:ring pretty much english-language copy film inspired carries strengths flaws
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:together , miller , kuras and the actresses make personal velocity into an intricate , intimate and intelligent journey .
PURE_TRACE:together miller kuras actresses make personal velocity intricate intimate intelligent journey
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it has a dashing and resourceful hero ; a lisping , reptilian villain ; big fights ; big hair ; lavish period scenery ; and a story just complicated enough to let you bask in your own cleverness as you figure it out .
PURE_TRACE:dashing resourceful hero lisping reptilian villain big fights big hair lavish period scenery story complicated enough let bask cleverness figure
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:barely gets off the ground .
PURE_TRACE:barely gets ground
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:hip-hop has a history , and it's a metaphor for this love story .
PURE_TRACE:hip-hop history metaphor love story
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:i liked the movie , but i know i would have liked it more if it had just gone that one step further . i'm left slightly disappointed that it didn't .
PURE_TRACE:liked movie know would liked gone one step i'm left slightly disappointed
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:rarely does a film so graceless and devoid of merit as this one come along .
PURE_TRACE:rarely film graceless devoid merit one come along
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it all adds up to good fun .
PURE_TRACE:adds good fun
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:narc is a no-bull throwback to 1970s action films . it zips along with b-movie verve while adding the rich details and go-for-broke acting that heralds something special .
PURE_TRACE:narc no-bull throwback 1970s action films zips along b-movie verve adding rich details go-for-broke acting heralds something special
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the satire is unfocused , while the story goes nowhere .
PURE_TRACE:satire unfocused story goes nowhere
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as plain and pedestrian as catsup--
PURE_TRACE:plain pedestrian catsup--
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:serving sara doesn't serve up a whole lot of laughs .
PURE_TRACE:serving sara serve whole lot laughs
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:unfortunately , contrived plotting , stereotyped characters and woo's over-the-top instincts as a director undermine the moral dilemma at the movie's heart .
PURE_TRACE:unfortunately contrived plotting stereotyped characters woo's over-the-top instincts director undermine moral dilemma movie's heart
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the year's greatest adventure , and jackson's limited but enthusiastic adaptation has made literature literal without killing its soul -- a feat any thinking person is bound to appreciate .
PURE_TRACE:year's greatest adventure jackson's limited enthusiastic adaptation made literature literal without killing soul feat thinking person bound appreciate
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:buries an interesting storyline about morality and the choices we make underneath such a mountain of clichÃ©s and borrowed images that it might more accurately be titled mr . chips off the old block .
PURE_TRACE:buries interesting storyline morality choices make underneath mountain clichÃ©s borrowed images might accurately titled mr chips old block
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:its inescapable absurdities are tantamount to insulting the intelligence of anyone who hasn't been living under a rock ( since sept . 11 ) .
PURE_TRACE:inescapable absurdities tantamount insulting intelligence anyone living rock since sept 11
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is a fudged opportunity of gigantic proportions -- a lunar mission with no signs of life .
PURE_TRACE:fudged opportunity gigantic proportions lunar mission signs life
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:trapped presents a frightening and compelling 'what if ? ' scenario that will give most parents pause . . . . then , something terrible happens .
PURE_TRACE:trapped presents frightening compelling 'what ? scenario give parents pause something terrible happens
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:peralta's mythmaking could have used some informed , adult hindsight .
PURE_TRACE:peralta's mythmaking could used informed adult hindsight
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . there's a choppy , surface-effect feeling to the whole enterprise .
PURE_TRACE:there's choppy surface-effect feeling whole enterprise
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:with an unusual protagonist ( a kilt-wearing jackson ) and subject matter , the improbable " formula 51 " is somewhat entertaining , but it could have been much stronger .
PURE_TRACE:unusual protagonist kilt-wearing jackson subject matter improbable formula 51 somewhat entertaining could much stronger
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is the case of a pregnant premise being wasted by a script that takes few chances and manages to insult the intelligence of everyone in the audience .
PURE_TRACE:case pregnant premise wasted script takes chances manages insult intelligence everyone audience
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:everything was as superficial as the forced new jersey lowbrow accent uma had .
PURE_TRACE:everything superficial forced new jersey lowbrow accent uma
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:benigni presents himself as the boy puppet pinocchio , complete with receding hairline , weathered countenance and american breckin meyer's ridiculously inappropriate valley boy voice .
PURE_TRACE:benigni presents boy puppet pinocchio complete receding hairline weathered countenance american breckin meyer's ridiculously inappropriate valley boy voice
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie is almost completely lacking in suspense , surprise and consistent emotional conviction .
PURE_TRACE:movie almost completely lacking suspense surprise consistent emotional conviction
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:by the final whistle you're convinced that this mean machine was a decent tv outing that just doesn't have big screen magic .
PURE_TRACE:final whistle convinced mean machine decent tv outing big screen magic
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film is all over the place , really . it dabbles all around , never gaining much momentum .
PURE_TRACE:film place really dabbles around never gaining much momentum
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what redeems the film is the cast , particularly the ya-yas themselves .
PURE_TRACE:redeems film cast particularly ya-yas
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:director george hickenlooper has had some success with documentaries , but here his sense of story and his juvenile camera movements smack of a film school undergrad , and his maudlin ending might not have gotten him into film school in the first place .
PURE_TRACE:director george hickenlooper success documentaries sense story juvenile camera movements smack film school undergrad maudlin ending might gotten film school first place
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:give shapiro , goldman , and bolado credit for good intentions , but there's nothing here that they couldn't have done in half an hour .
PURE_TRACE:give shapiro goldman bolado credit good intentions there's nothing done half hour
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a jaw-droppingly beautiful work that upends nearly every clichÃ© of japanese animation while delivering a more than satisfactory amount of carnage .
PURE_TRACE:jaw-droppingly beautiful work upends nearly every clichÃ© japanese animation delivering satisfactory amount carnage
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a riveting documentary .
PURE_TRACE:riveting documentary
LABEL:1
L1_TRACE:['S', 0, 0, 'P']
=======================================
ORI_TRACE:one of the worst movies of the year . . . . watching it was painful .
PURE_TRACE:one worst movies year watching painful
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a series of escapades demonstrating the adage that what is good for the goose is also good for the gander , some of which occasionally amuses but none of which amounts to much of a story .
PURE_TRACE:series escapades demonstrating adage good goose also good gander occasionally amuses none amounts much story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a rollicking ride , with jaw-dropping action sequences , striking villains , a gorgeous color palette , astounding technology , stirring music and a boffo last hour that leads up to a strangely sinister happy ending .
PURE_TRACE:rollicking ride jaw-dropping action sequences striking villains gorgeous color palette astounding technology stirring music boffo last hour leads strangely sinister happy ending
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:" i blame all men for war , " the warden's daughter tells her father . the movie is about as deep as that sentiment .
PURE_TRACE:blame men war warden's daughter tells father movie deep sentiment
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the acting , costumes , music , cinematography and sound are all astounding given the production's austere locales .
PURE_TRACE:acting costumes music cinematography sound astounding given production's austere locales
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one thing's for sureâif george romero had directed this movie , it wouldn't have taken the protagonists a full hour to determine that in order to kill a zombie you must shoot it in the head .
PURE_TRACE:one thing's sureâif george romero directed movie taken protagonists full hour determine order kill zombie must shoot head
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:director kevin bray excels in breaking glass and marking off the " miami vice " checklist of power boats , latin music and dog tracks . he doesn't , however , deliver nearly enough of the show's trademark style and flash .
PURE_TRACE:director kevin bray excels breaking glass marking miami vice checklist power boats latin music dog tracks however deliver nearly enough show's trademark style flash
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if routine action and jokes like this are your cup of tea , then pay your $8 and get ready for the big shear . this is one baaaaaaaaad movie .
PURE_TRACE:routine action jokes like cup tea pay $8 get ready big shear one baaaaaaaaad movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a surprisingly 'solid' achievement by director malcolm d . lee and writer john ridley .
PURE_TRACE:surprisingly 'solid' achievement director malcolm lee writer john ridley
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a fifty car pileup of cliches .
PURE_TRACE:fifty car pileup cliches
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the movie's biggest offense is its complete and utter lack of tension .
PURE_TRACE:movie's biggest offense complete utter lack tension
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:almost everything about the film is unsettling , from the preposterous hairpiece worn by lai's villainous father to the endless action sequences .
PURE_TRACE:almost everything film unsettling preposterous hairpiece worn lai's villainous father endless action sequences
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the fly-on-the-wall method used to document rural french school life is a refreshing departure from the now more prevalent technique of the docu-makers being a visible part of their work .
PURE_TRACE:fly-on-the-wall method used document rural french school life refreshing departure prevalent technique docu-makers visible part work
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it extends the writings of jean genet and john rechy , the films of fassbinder , perhaps even the nocturnal works of goya .
PURE_TRACE:extends writings jean genet john rechy films fassbinder perhaps even nocturnal works goya
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's light on the chills and heavy on the atmospheric weirdness , and there are moments of jaw-droppingly odd behavior -- yet i found it weirdly appealing .
PURE_TRACE:light chills heavy atmospheric weirdness moments jaw-droppingly odd behavior yet found weirdly appealing
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a pretty funny movie , with most of the humor coming , as before , from the incongruous but chemically perfect teaming of crystal and de niro .
PURE_TRACE:pretty funny movie humor coming incongruous chemically perfect teaming crystal de niro
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a tired , predictable , bordering on offensive , waste of time , money and celluloid .
PURE_TRACE:tired predictable bordering offensive waste time money celluloid
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is unusual , food-for-thought cinema that's as entertaining as it is instructive .
PURE_TRACE:unusual food-for-thought cinema that's entertaining instructive
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:originality is sorely lacking .
PURE_TRACE:originality sorely lacking
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:fans of plympton's shorts may marginally enjoy the film , but it is doubtful this listless feature will win him any new viewers .
PURE_TRACE:fans plympton's shorts may marginally enjoy film doubtful listless feature win new viewers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:john leguizamo may be a dramatic actor -- just not in this movie .
PURE_TRACE:john leguizamo may dramatic actor movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:this is a fragmented film , once a good idea that was followed by the bad idea to turn it into a movie .
PURE_TRACE:fragmented film good idea followed bad idea turn movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:stay away . far away .
PURE_TRACE:stay away far away
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:not quite as miraculous as its dreamworks makers would have you believe , but it more than adequately fills the eyes and stirs the emotions .
PURE_TRACE:quite miraculous dreamworks makers would believe adequately fills eyes stirs emotions
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film was immensely enjoyable thanks to great performances by both steve buscemi and rosario dawson . . .
PURE_TRACE:film immensely enjoyable thanks great performances steve buscemi rosario dawson
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a disappointment for those who love alternate versions of the bard , particularly ones that involve deep fryers and hamburgers .
PURE_TRACE:disappointment love alternate versions bard particularly ones involve deep fryers hamburgers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:made with no discernible craft and monstrously sanctimonious in dealing with childhood loss .
PURE_TRACE:made discernible craft monstrously sanctimonious dealing childhood loss
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as literary desecrations go , this makes for perfectly acceptable , occasionally very enjoyable children's entertainment . you'll forget about it by monday , though , and if they're old enough to have developed some taste , so will your kids .
PURE_TRACE:literary desecrations go makes perfectly acceptable occasionally enjoyable children's entertainment forget monday though they're old enough developed taste kids
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it picked me up , swung me around , and dropped me back in my seat with more emotional force than any other recent film .
PURE_TRACE:picked swung around dropped back seat emotional force recent film
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:this franchise has not spawned a single good film . the crap continues .
PURE_TRACE:franchise spawned single good film crap continues
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:exquisitely acted and masterfully if preciously interwovenâ¦ the film addresses in a fascinating , intelligent manner the intermingling of race , politics and local commerce .
PURE_TRACE:exquisitely acted masterfully preciously interwovenâ¦ film addresses fascinating intelligent manner intermingling race politics local commerce
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:to paraphrase a line from another dickens' novel , nicholas nickleby is too much like a fragment of an underdone potato .
PURE_TRACE:paraphrase line another dickens' novel nicholas nickleby much like fragment underdone potato
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:miller tells this very compelling tale with little fuss or noise , expertly plucking tension from quiet .
PURE_TRACE:miller tells compelling tale little fuss noise expertly plucking tension quiet
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:friday after next is the kind of film that could only be made by african-americans because of its broad racial insensitivity towards african-americans .
PURE_TRACE:friday next kind film could made african-americans broad racial insensitivity towards african-americans
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:stinks from start to finish , like a wet burlap sack of gloom .
PURE_TRACE:stinks start finish like wet burlap sack gloom
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:generic slasher-movie nonsense , but it's not without style .
PURE_TRACE:generic slasher-movie nonsense without style
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it doesn't matter that the film is less than 90 minutes . it still feels like a prison stretch .
PURE_TRACE:matter film less 90 minutes still feels like prison stretch
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:resembles a soft porn brian de palma pastiche .
PURE_TRACE:resembles soft porn brian de palma pastiche
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the intent is almost exactly the same as the full monty . all that's missing is the spontaneity , originality and delight .
PURE_TRACE:intent almost exactly full monty that's missing spontaneity originality delight
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a film that presents an interesting , even sexy premise then ruins itself with too many contrivances and goofy situations .
PURE_TRACE:film presents interesting even sexy premise ruins many contrivances goofy situations
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:if festival in cannes nails hard- boiled hollywood argot with a bracingly nasty accuracy , much about the film , including some of its casting , is frustratingly unconvincing .
PURE_TRACE:festival cannes nails hard- boiled hollywood argot bracingly nasty accuracy much film including casting frustratingly unconvincing
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:my big fat greek wedding is not only the best date movie of the year , it's also a -- dare i say it twice -- delightfully charming -- and totally american , i might add -- slice of comedic bliss .
PURE_TRACE:big fat greek wedding best date movie year also dare say twice delightfully charming totally american might add slice comedic bliss
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:weirdly , broomfield has compelling new material but he doesn't unveil it until the end , after endless scenes of him wheedling reluctant witnesses and pointing his camera through the smeared windshield of his rental car .
PURE_TRACE:weirdly broomfield compelling new material unveil end endless scenes wheedling reluctant witnesses pointing camera smeared windshield rental car
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:any intellectual arguments being made about the nature of god are framed in a drama so clumsy , there is a real danger less sophisticated audiences will mistake it for an endorsement of the very things that bean abhors .
PURE_TRACE:intellectual arguments made nature god framed drama clumsy real danger less sophisticated audiences mistake endorsement things bean abhors
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:below may not mark mr . twohy's emergence into the mainstream , but his promise remains undiminished .
PURE_TRACE:may mark mr twohy's emergence mainstream promise remains undiminished
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:ong's promising debut is a warm and well-told tale of one recent chinese immigrant's experiences in new york city .
PURE_TRACE:ong's promising debut warm well-told tale one recent chinese immigrant's experiences new york city
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:newton wanders through charlie completely unaware she needs to show some presence and star quality .
PURE_TRACE:newton wanders charlie completely unaware needs show presence star quality
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:exactly what you'd expect from a guy named kaos .
PURE_TRACE:exactly expect guy named kaos
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:for a shoot-'em-up , ballistic is oddly lifeless .
PURE_TRACE:shoot-'em-up ballistic oddly lifeless
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:resident evil is what comes from taking john carpenter's ghosts of mars and eliminating the beheadings . in other words , about as bad a film you're likely to see all year .
PURE_TRACE:resident evil comes taking john carpenter's ghosts mars eliminating beheadings words bad film likely see year
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:offers absolutely nothing i hadn't already seen .
PURE_TRACE:offers absolutely nothing already seen
LABEL:0
L1_TRACE:['S', 1, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:what will , most likely , turn out to be the most repellent movie of 2002 .
PURE_TRACE:likely turn repellent movie 2002
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:as inept as big-screen remakes of the avengers and the wild wild west .
PURE_TRACE:inept big-screen remakes avengers wild wild west
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ihops don't pile on this much syrup .
PURE_TRACE:ihops pile much syrup
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:eight crazy nights is a showcase for sandler's many talents .
PURE_TRACE:eight crazy nights showcase sandler's many talents
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:the film aims to be funny , uplifting and moving , sometimes all at once . the extent to which it succeeds is impressive .
PURE_TRACE:film aims funny uplifting moving sometimes extent succeeds impressive
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in the book-on-tape market , the film of " the kid stays in the picture " would be an abridged edition
PURE_TRACE:book-on-tape market film kid stays picture would abridged edition
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:it's so laddish and juvenile , only teenage boys could possibly find it funny .
PURE_TRACE:laddish juvenile teenage boys could possibly find funny
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:apart from its own considerable achievement , metropolis confirms tezuka's status as both the primary visual influence on the animÃ© tradition and its defining philosophical conscience .
PURE_TRACE:apart considerable achievement metropolis confirms tezuka's status primary visual influence animÃ© tradition defining philosophical conscience
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the usual movie rah-rah , pleasantly and predictably delivered in low-key style by director michael apted and writer tom stoppard .
PURE_TRACE:usual movie rah-rah pleasantly predictably delivered low-key style director michael apted writer tom stoppard
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:cassavetes thinks he's making dog day afternoon with a cause , but all he's done is to reduce everything he touches to a shrill , didactic cartoon .
PURE_TRACE:cassavetes thinks he's making dog day afternoon cause he's done reduce everything touches shrill didactic cartoon
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:funny and , at times , poignant , the film from director george hickenlooper all takes place in pasadena , " a city where people still read . "
PURE_TRACE:funny times poignant film director george hickenlooper takes place pasadena city people still read
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if legendary shlockmeister ed wood had ever made a movie about a vampire , it probably would look a lot like this alarming production , adapted from anne rice's novel the vampire chronicles .
PURE_TRACE:legendary shlockmeister ed wood ever made movie vampire probably would look lot like alarming production adapted anne rice's novel vampire chronicles
LABEL:0
L1_TRACE:['S', 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:what we have here isn't a disaster , exactly , but a very handsomely produced let-down .
PURE_TRACE:disaster exactly handsomely produced let-down
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:some actors have so much charisma that you'd be happy to listen to them reading the phone book . hugh grant and sandra bullock are two such likeable actors .
PURE_TRACE:actors much charisma happy listen reading phone book hugh grant sandra bullock two likeable actors
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a vivid , spicy footnote to history , and a movie that grips and holds you in rapt attention from start to finish .
PURE_TRACE:vivid spicy footnote history movie grips holds rapt attention start finish
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . a story we haven't seen on the big screen before , and it's a story that we as americans , and human beings , should know .
PURE_TRACE:story seen big screen story americans human beings know
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:bisset delivers a game performance , but she is unable to save the movie .
PURE_TRACE:bisset delivers game performance unable save movie
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:jonah is only so-so . . . the addition of a biblical message will either improve the film for you , or it will lessen it .
PURE_TRACE:jonah so-so addition biblical message either improve film lessen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:payne constructs a hilarious ode to middle america and middle age with this unlikely odyssey , featuring a pathetic , endearing hero who is all too human .
PURE_TRACE:payne constructs hilarious ode middle america middle age unlikely odyssey featuring pathetic endearing hero human
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a thunderous ride at first , quiet cadences of pure finesse are few and far between ; their shortage dilutes the potency of otherwise respectable action . still , this flick is fun , and host to some truly excellent sequences .
PURE_TRACE:thunderous ride first quiet cadences pure finesse far shortage dilutes potency otherwise respectable action still flick fun host truly excellent sequences
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a hoot watching the rock chomp on jumbo ants , pull an arrow out of his back , and leap unscathed through raging fire !
PURE_TRACE:hoot watching rock chomp jumbo ants pull arrow back leap unscathed raging fire
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:what starts off as a satisfying kids flck becomes increasingly implausible as it races through contrived plot points .
PURE_TRACE:starts satisfying kids flck becomes increasingly implausible races contrived plot points
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the fluid motion is astounding on any number of levels -- including the physical demands made on bÃ¼ttner -- and it implies in its wake the intractable , irreversible flow of history .
PURE_TRACE:fluid motion astounding number levels including physical demands made bÃ¼ttner implies wake intractable irreversible flow history
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the appeal of the vulgar , sexist , racist humour went over my head or -- considering just how low brow it is -- perhaps it snuck under my feet .
PURE_TRACE:appeal vulgar sexist racist humour went head considering low brow perhaps snuck feet
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:there's no mistaking the fact that this hybrid misses the impact of the disney classic , and even that of the excellent 1934 mgm version .
PURE_TRACE:there's mistaking fact hybrid misses impact disney classic even excellent 1934 mgm version
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is the kind of movie where the big scene is a man shot out of a cannon into a vat of ice cream .
PURE_TRACE:kind movie big scene man shot cannon vat ice cream
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:loosely speaking , we're in all of me territory again , and , strictly speaking , schneider is no steve martin .
PURE_TRACE:loosely speaking we're territory strictly speaking schneider steve martin
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:sometimes , nothing satisfies like old-fashioned swashbuckling . and in this regard , on guard delivers .
PURE_TRACE:sometimes nothing satisfies like old-fashioned swashbuckling regard guard delivers
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:focuses on joan's raging hormones and sledgehammers the audience with spanish inquisitions about her " madness " so much that i became mad that i wasted 123 minutes and $9 . 50 on this 21st century torture device .
PURE_TRACE:focuses joan's raging hormones sledgehammers audience spanish inquisitions madness much became mad wasted 123 minutes $9 50 21st century torture device
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:. . . one big laugh , three or four mild giggles , and a whole lot of not much else .
PURE_TRACE:one big laugh three four mild giggles whole lot much else
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it will delight newcomers to the story and those who know it from bygone days .
PURE_TRACE:delight newcomers story know bygone days
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:so earnest and well-meaning , and so stocked with talent , that you almost forget the sheer , ponderous awfulness of its script .
PURE_TRACE:earnest well-meaning stocked talent almost forget sheer ponderous awfulness script
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:final verdict : you've seen it all before .
PURE_TRACE:final verdict seen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:rodriguez does a splendid job of racial profiling hollywood style--casting excellent latin actors of all ages--a trend long overdue .
PURE_TRACE:rodriguez splendid job racial profiling hollywood style--casting excellent latin actors ages--a trend long overdue
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:my big fat greek wedding is that rare animal known as 'a perfect family film , ' because it's about family .
PURE_TRACE:big fat greek wedding rare animal known 'a perfect family film family
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:it's a long way from orwell's dark , intelligent warning cry 1984 to the empty stud knockabout of equilibrium , and what once was conviction is now affectation .
PURE_TRACE:long way orwell's dark intelligent warning cry 1984 empty stud knockabout equilibrium conviction affectation
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:to the civilized mind , a movie like ballistic : ecks vs . sever is more of an ordeal than an amusement .
PURE_TRACE:civilized mind movie like ballistic ecks vs sever ordeal amusement
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:as earnest as a community-college advertisement , american chai is enough to make you put away the guitar , sell the amp , and apply to medical school .
PURE_TRACE:earnest community-college advertisement american chai enough make put away guitar sell amp apply medical school
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:wanker goths are on the loose ! run for your lives !
PURE_TRACE:wanker goths loose run lives
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it appears that something has been lost in the translation to the screen .
PURE_TRACE:appears something lost translation screen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i like my christmas movies with more elves and snow and less pimps and ho's .
PURE_TRACE:like christmas movies elves snow less pimps ho's
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's fun , wispy , wise and surprisingly inoffensive for a film about a teen in love with his stepmom .
PURE_TRACE:fun wispy wise surprisingly inoffensive film teen love stepmom
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's no point of view , no contemporary interpretation of joan's prefeminist plight , so we're left thinking the only reason to make the movie is because present standards allow for plenty of nudity .
PURE_TRACE:there's point view contemporary interpretation joan's prefeminist plight we're left thinking reason make movie present standards allow plenty nudity
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a bland animated sequel that hardly seems worth the effort .
PURE_TRACE:bland animated sequel hardly seems worth effort
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the exploitative , clumsily staged violence overshadows everything , including most of the actors .
PURE_TRACE:exploitative clumsily staged violence overshadows everything including actors
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:that dogged good will of the parents and 'vain' jia's defoliation of ego , make the film touching despite some doldrums .
PURE_TRACE:dogged good parents 'vain' jia's defoliation ego make film touching despite doldrums
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:mr . goyer's loose , unaccountable direction is technically sophisticated in the worst way .
PURE_TRACE:mr goyer's loose unaccountable direction technically sophisticated worst way
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:rock solid family fun out of the gates , extremely imaginative through out , but wanes in the middle
PURE_TRACE:rock solid family fun gates extremely imaginative wanes middle
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:if it seems like a minor miracle that its septuagenarian star is young enough to be the nonagenarian filmmaker's son , more incredible still are the clear-eyed boldness and quiet irony with which actor and director take on life's urgent questions .
PURE_TRACE:seems like minor miracle septuagenarian star young enough nonagenarian filmmaker's son incredible still clear-eyed boldness quiet irony actor director take life's urgent questions
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a solidly seaworthy chiller .
PURE_TRACE:solidly seaworthy chiller
LABEL:1
L1_TRACE:['S', 1, 0, 0, 'P']
=======================================
ORI_TRACE:fear dot com is so rambling and disconnected it never builds any suspense .
PURE_TRACE:fear dot com rambling disconnected never builds suspense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:scene-by-scene , things happen , but you'd be hard-pressed to say what or why .
PURE_TRACE:scene-by-scene things happen hard-pressed say
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:sometimes this modest little number clicks , and sometimes it doesn't .
PURE_TRACE:sometimes modest little number clicks sometimes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:because the genre is well established , what makes the movie fresh is smart writing , skewed characters , and the title performance by kieran culkin .
PURE_TRACE:genre well established makes movie fresh smart writing skewed characters title performance kieran culkin
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:grant is certainly amusing , but the very hollowness of the character he plays keeps him at arms length
PURE_TRACE:grant certainly amusing hollowness character plays keeps arms length
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:the film virtually chokes on its own self-consciousness .
PURE_TRACE:film virtually chokes self-consciousness
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like a tone-deaf singer at a benefit concert , john q . is a bad movie appearing on behalf of a good cause .
PURE_TRACE:like tone-deaf singer benefit concert john q bad movie appearing behalf good cause
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it made me want to get made-up and go see this movie with my sisters . i thought the relationships were wonderful , the comedy was funny , and the love 'real' .
PURE_TRACE:made want get made-up go see movie sisters thought relationships wonderful comedy funny love 'real'
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a rare window on an artistic collaboration .
PURE_TRACE:rare window artistic collaboration
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:an ugly-duckling tale so hideously and clumsily told it feels accidental .
PURE_TRACE:ugly-duckling tale hideously clumsily told feels accidental
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:due to stodgy , soap opera-ish dialogue , the rest of the cast comes across as stick figures reading lines from a teleprompter .
PURE_TRACE:due stodgy soap opera-ish dialogue rest cast comes across stick figures reading lines teleprompter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's rare to find a film that dazzles the eye , challenges the brain , and satisfies our lust for fast-paced action , but minority report delivers all that and a whole lot more .
PURE_TRACE:rare find film dazzles eye challenges brain satisfies lust fast-paced action minority report delivers whole lot
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:leaks treacle from every pore .
PURE_TRACE:leaks treacle every pore
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:trailer park magnolia : too long , too cutesy , too sure of its own importance , and possessed of that peculiar tension of being too dense & about nothing at all .
PURE_TRACE:trailer park magnolia long cutesy sure importance possessed peculiar tension dense & nothing
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:if this movie belonged to a sorority , it would be called beta alpha delta .
PURE_TRACE:movie belonged sorority would called beta alpha delta
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:static , repetitive , muddy and blurry , hey arnold ! would seem to have a lock on the title of ugliest movie of the year .
PURE_TRACE:static repetitive muddy blurry hey arnold would seem lock title ugliest movie year
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:chris columbus' sequel is faster , livelier and a good deal funnier than his original .
PURE_TRACE:chris columbus' sequel faster livelier good deal funnier original
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not only a coming-of-age story and cautionary parable , but also a perfectly rendered period piece .
PURE_TRACE:coming-of-age story cautionary parable also perfectly rendered period piece
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a work that lacks both a purpose and a strong pulse .
PURE_TRACE:work lacks purpose strong pulse
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:depicts the sorriest and most sordid of human behavior on the screen , then laughs at how clever it's being .
PURE_TRACE:depicts sorriest sordid human behavior screen laughs clever
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:most of the movie is so deadly dull that watching the proverbial paint dry would be a welcome improvement .
PURE_TRACE:movie deadly dull watching proverbial paint dry would welcome improvement
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's kind of sad that so many people put so much time and energy into this turkey .
PURE_TRACE:kind sad many people put much time energy turkey
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:" 13 conversations " holds its goodwill close , but is relatively slow to come to the point .
PURE_TRACE:13 conversations holds goodwill close relatively slow come point
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:all three women deliver remarkable performances .
PURE_TRACE:three women deliver remarkable performances
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:for single digits kidlets stuart little 2 is still a no brainer . if you're looking to rekindle the magic of the first film , you'll need a stronger stomach than us .
PURE_TRACE:single digits kidlets stuart little 2 still brainer looking rekindle magic first film need stronger stomach us
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a quaint , romanticized rendering .
PURE_TRACE:quaint romanticized rendering
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'P']
=======================================
ORI_TRACE:it's all stitched together with energy , intelligence and verve , enhanced by a surplus of vintage archive footage .
PURE_TRACE:stitched together energy intelligence verve enhanced surplus vintage archive footage
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in addition to hoffman's powerful acting clinic , this is that rare drama that offers a thoughtful and rewarding glimpse into the sort of heartache everyone has felt , or will feel someday .
PURE_TRACE:addition hoffman's powerful acting clinic rare drama offers thoughtful rewarding glimpse sort heartache everyone felt feel someday
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:scherfig , who has had a successful career in tv , tackles more than she can handle .
PURE_TRACE:scherfig successful career tv tackles handle
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:potty-mouthed enough for pg-13 , yet not as hilariously raunchy as south park , this strangely schizo cartoon seems suited neither to kids or adults .
PURE_TRACE:potty-mouthed enough pg-13 yet hilariously raunchy south park strangely schizo cartoon seems suited neither kids adults
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the action sequences are fun and reminiscent of combat scenes from the star wars series .
PURE_TRACE:action sequences fun reminiscent combat scenes star wars series
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:lasker's canny , meditative script distances sex and love , as byron and luther . . . realize they can't get no satisfaction without the latter .
PURE_TRACE:lasker's canny meditative script distances sex love byron luther realize can't get satisfaction without latter
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:despite all evidence to the contrary , this clunker has somehow managed to pose as an actual feature movie , the kind that charges full admission and gets hyped on tv and purports to amuse small children and ostensible adults .
PURE_TRACE:despite evidence contrary clunker somehow managed pose actual feature movie kind charges full admission gets hyped tv purports amuse small children ostensible adults
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is a third-person story now , told by hollywood , and much more ordinary for it .
PURE_TRACE:third-person story told hollywood much ordinary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:'you'll laugh for not quite and hour and a half , but come out feeling strangely unsatisfied . you'll feel like you ate a reeses without the peanut butter . . . '
PURE_TRACE:'you'll laugh quite hour half come feeling strangely unsatisfied feel like ate reeses without peanut butter
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it provides a grim , upsetting glimpse at the lives of some of the 1 . 2 million palestinians who live in the crowded cities and refugee camps of gaza .
PURE_TRACE:provides grim upsetting glimpse lives 1 2 million palestinians live crowded cities refugee camps gaza
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:plays like a bad blend of an overripe episode of tv's dawson's creek and a recycled and dumbed-down version of love story .
PURE_TRACE:plays like bad blend overripe episode tv's dawson's creek recycled dumbed-down version love story
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film has the high-buffed gloss and high-octane jolts you expect of de palma , but what makes it transporting is that it's also one of the smartest , most pleasurable expressions of pure movie love to come from an american director in years .
PURE_TRACE:film high-buffed gloss high-octane jolts expect de palma makes transporting also one smartest pleasurable expressions pure movie love come american director years
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:not really bad so much as distasteful : we need kidnapping suspense dramas right now like we need doomsday thrillers .
PURE_TRACE:really bad much distasteful need kidnapping suspense dramas right like need doomsday thrillers
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:funny and also heartwarming without stooping to gooeyness .
PURE_TRACE:funny also heartwarming without stooping gooeyness
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's another retelling of alexandre dumas' classic . why ? who knows , but it works under the direction of kevin reynolds .
PURE_TRACE:another retelling alexandre dumas' classic ? knows works direction kevin reynolds
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:equilibrium the movie , as opposed to the manifesto , is really , really stupid .
PURE_TRACE:equilibrium movie opposed manifesto really really stupid
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite its floating narrative , this is a remarkably accessible and haunting film .
PURE_TRACE:despite floating narrative remarkably accessible haunting film
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . fifty minutes of tedious adolescent melodramatics followed by thirty-five minutes of inflated nonsense .
PURE_TRACE:fifty minutes tedious adolescent melodramatics followed thirty-five minutes inflated nonsense
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:plotless collection of moronic stunts is by far the worst movie of the year .
PURE_TRACE:plotless collection moronic stunts far worst movie year
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film apparently takes place in a fantasy world where people in hotel hallways recite poetry in voice-over instead of speaking to each other .
PURE_TRACE:film apparently takes place fantasy world people hotel hallways recite poetry voice-over instead speaking
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:drama of temptation , salvation and good intentions is a thoughtful examination of faith , love and power .
PURE_TRACE:drama temptation salvation good intentions thoughtful examination faith love power
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . gripping and handsome execution , ( but ) there isn't much about k-19 that's unique or memorable .
PURE_TRACE:gripping handsome execution much k-19 that's unique memorable
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:one of those films that started with a great premise and then just fell apart .
PURE_TRACE:one films started great premise fell apart
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a road-trip drama with too many wrong turns .
PURE_TRACE:road-trip drama many wrong turns
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this may be the first cartoon ever to look as if it were being shown on the projection television screen of a sports bar .
PURE_TRACE:may first cartoon ever look shown projection television screen sports bar
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:tsai ming-liang's witty , wistful new film , what time is it there ? , is a temporal inquiry that shoulders its philosophical burden lightly .
PURE_TRACE:tsai ming-liang's witty wistful new film time ? temporal inquiry shoulders philosophical burden lightly
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:proves a lovely trifle that , unfortunately , is a little too in love with its own cuteness .
PURE_TRACE:proves lovely trifle unfortunately little love cuteness
LABEL:0
L1_TRACE:['S', 1, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:in the affable maid in manhattan , jennifer lopez's most aggressive and most sincere attempt to take movies by storm , the diva shrewdly surrounds herself with a company of strictly a-list players .
PURE_TRACE:affable maid manhattan jennifer lopez's aggressive sincere attempt take movies storm diva shrewdly surrounds company strictly a-list players
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:gets the look and the period trappings right , but it otherwise drowns in a sea of visual and verbal clichÃ©s .
PURE_TRACE:gets look period trappings right otherwise drowns sea visual verbal clichÃ©s
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the performances are an absolute joy .
PURE_TRACE:performances absolute joy
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:reinforces the often forgotten fact of the world's remarkably varying human population and mindset , and its capacity to heal using creative , natural and ancient antidotes .
PURE_TRACE:reinforces often forgotten fact world's remarkably varying human population mindset capacity heal using creative natural ancient antidotes
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:vile and tacky are the two best adjectives to describe ghost ship .
PURE_TRACE:vile tacky two best adjectives describe ghost ship
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the socio-histo-political treatise is told in earnest strides . . . and personal illusion is deconstructed with poignancy .
PURE_TRACE:socio-histo-political treatise told earnest strides personal illusion deconstructed poignancy
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it takes a certain kind of horror movie to qualify as 'worse than expected , ' but ghost ship somehow manages to do exactly that .
PURE_TRACE:takes certain kind horror movie qualify 'worse expected ghost ship somehow manages exactly
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is pure , exciting moviemaking . you won't exactly know what's happening but you'll be blissfully exhausted .
PURE_TRACE:pure exciting moviemaking exactly know what's happening blissfully exhausted
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 'N']
=======================================
ORI_TRACE:not as distinctive or even as humorous as its needs to be to stand out , but it has clearly been made with affection and care .
PURE_TRACE:distinctive even humorous needs stand clearly made affection care
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:serry wants to blend politics and drama , an admirable ambition . it's too bad that the helping hand he uses to stir his ingredients is also a heavy one .
PURE_TRACE:serry wants blend politics drama admirable ambition bad helping hand uses stir ingredients also heavy one
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:a psychological thriller with a genuinely spooky premise and an above-average cast , actor bill paxton's directing debut is a creepy slice of gothic rural americana .
PURE_TRACE:psychological thriller genuinely spooky premise above-average cast actor bill paxton's directing debut creepy slice gothic rural americana
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i watched the brainless insanity of no such thing with mounting disbelief .
PURE_TRACE:watched brainless insanity thing mounting disbelief
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a lot to ask people to sit still for two hours and change watching such a character , especially when rendered in as flat and impassive a manner as phoenix's .
PURE_TRACE:lot ask people sit still two hours change watching character especially rendered flat impassive manner phoenix's
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:director yu seems far more interested in gross-out humor than in showing us well-thought stunts or a car chase that we haven't seen 10 , 000 times .
PURE_TRACE:director yu seems far interested gross-out humor showing us well-thought stunts car chase seen 10 000 times
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:uneasy mishmash of styles and genres .
PURE_TRACE:uneasy mishmash styles genres
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:an old-fashioned but emotionally stirring adventure tale of the kind they rarely make anymore .
PURE_TRACE:old-fashioned emotionally stirring adventure tale kind rarely make anymore
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i suspect that you'll be as bored watching morvern callar as the characters are in it . if you go , pack your knitting needles .
PURE_TRACE:suspect bored watching morvern callar characters go pack knitting needles
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:devolves into the derivative , leaning on badly-rendered cgi effects .
PURE_TRACE:devolves derivative leaning badly-rendered cgi effects
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:filmmakers dana janklowicz-mann and amir mann area headed east , far east , in retelling a historically significant , and personal , episode detailing how one international city welcomed tens of thousands of german jewish refugees while the world's democracie
PURE_TRACE:filmmakers dana janklowicz-mann amir mann area headed east far east retelling historically significant personal episode detailing one international city welcomed tens thousands german jewish refugees world's democracie
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:one fantastic ( and educational ) documentary .
PURE_TRACE:one fantastic educational documentary
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a negligible british comedy .
PURE_TRACE:negligible british comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'N']
=======================================
ORI_TRACE:even by the intentionally low standards of frat-boy humor , sorority boys is a bowser .
PURE_TRACE:even intentionally low standards frat-boy humor sorority boys bowser
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it all starts to smack of a hallmark hall of fame , with a few four letter words thrown in that are generally not heard on television .
PURE_TRACE:starts smack hallmark hall fame four letter words thrown generally heard television
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's a good film -- not a classic , but odd , entertaining and authentic .
PURE_TRACE:good film classic odd entertaining authentic
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:is the time really ripe for a warmed-over james bond adventure , with a village idiot as the 007 clone ?
PURE_TRACE:time really ripe warmed-over james bond adventure village idiot 007 clone ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:an inexperienced director , mehta has much to learn .
PURE_TRACE:inexperienced director mehta much learn
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:enticing and often funny documentary .
PURE_TRACE:enticing often funny documentary
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:a pleasant enough comedy that should have found a summer place .
PURE_TRACE:pleasant enough comedy found summer place
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:most of crush is a clever and captivating romantic comedy with a welcome pinch of tartness .
PURE_TRACE:crush clever captivating romantic comedy welcome pinch tartness
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:i couldn't help but feel the wasted potential of this slapstick comedy .
PURE_TRACE:help feel wasted potential slapstick comedy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's as close as we'll ever come to looking through a photographer's viewfinder as he works .
PURE_TRACE:close we'll ever come looking photographer's viewfinder works
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . familiar and predictable , and 4 5ths of it might as well have come from a xerox machine rather than ( writer-director ) franc . reyes' word processor .
PURE_TRACE:familiar predictable 4 5ths might well come xerox machine rather writer-director franc reyes' word processor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you might be shocked to discover that seinfeld's real life is boring .
PURE_TRACE:might shocked discover seinfeld's real life boring
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:featuring a dangerously seductive performance from the great daniel auteuil , " sade " covers the same period as kaufmann's " quills " with more unsettlingly realistic results .
PURE_TRACE:featuring dangerously seductive performance great daniel auteuil sade covers period kaufmann's quills unsettlingly realistic results
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:old people will love this movie , and i mean that in the nicest possible way : last orders will touch the heart of anyone old enough to have earned a 50-year friendship .
PURE_TRACE:old people love movie mean nicest possible way last orders touch heart anyone old enough earned 50-year friendship
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 'P']
=======================================
ORI_TRACE:astonishing isn't the word -- neither is incompetent , incoherent or just plain crap . indeed , none of these words really gets at the very special type of badness that is deuces wild .
PURE_TRACE:astonishing word neither incompetent incoherent plain crap indeed none words really gets special type badness deuces wild
LABEL:0
L1_TRACE:['S', 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what makes the movie special is its utter sincerity .
PURE_TRACE:makes movie special utter sincerity
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's incredible the number of stories the holocaust has generated . just when you think that every possible angle has been exhausted by documentarians , another new film emerges with yet another remarkable yet shockingly little-known perspective .
PURE_TRACE:incredible number stories holocaust generated think every possible angle exhausted documentarians another new film emerges yet another remarkable yet shockingly little-known perspective
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a competent , unpretentious entertainment destined to fill the after-school slot at shopping mall theaters across the country .
PURE_TRACE:competent unpretentious entertainment destined fill after-school slot shopping mall theaters across country
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 'P']
=======================================
ORI_TRACE:little more than a super-sized infomercial for the cable-sports channel and its summer x games .
PURE_TRACE:little super-sized infomercial cable-sports channel summer x games
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:paul bettany is good at being the ultra-violent gangster wannabe , but the movie is certainly not number 1 .
PURE_TRACE:paul bettany good ultra-violent gangster wannabe movie certainly number 1
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:like smoke signals , the film is also imbued with strong themes of familial ties and spirituality that are powerful and moving without stooping to base melodrama
PURE_TRACE:like smoke signals film also imbued strong themes familial ties spirituality powerful moving without stooping base melodrama
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a great comedy filmmaker knows great comedy needn't always make us laugh . tim story's not there yet - but 'barbershop' shows he's on his way .
PURE_TRACE:great comedy filmmaker knows great comedy always make us laugh tim story's yet - 'barbershop' shows he's way
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:between them , de niro and murphy make showtime the most savory and hilarious guilty pleasure of many a recent movie season .
PURE_TRACE:de niro murphy make showtime savory hilarious guilty pleasure many recent movie season
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a macabre and very stylized swedish fillm about a modern city where all the religious and civic virtues that hold society in place are in tatters .
PURE_TRACE:macabre stylized swedish fillm modern city religious civic virtues hold society place tatters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:prurient playthings aside , there's little to love about this english trifle .
PURE_TRACE:prurient playthings aside there's little love english trifle
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:k-19 may not hold a lot of water as a submarine epic , but it holds even less when it turns into an elegiacally soggy saving private ryanovich .
PURE_TRACE:k-19 may hold lot water submarine epic holds even less turns elegiacally soggy saving private ryanovich
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:no amount of nostalgia for carvey's glory days can disguise the fact that the new film is a lame kiddie flick and that carvey's considerable talents are wasted in it .
PURE_TRACE:amount nostalgia carvey's glory days disguise fact new film lame kiddie flick carvey's considerable talents wasted
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:all the performances are top notch and , once you get through the accents , all or nothing becomes an emotional , though still positive , wrench of a sit .
PURE_TRACE:performances top notch get accents nothing becomes emotional though still positive wrench sit
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 'N']
=======================================
ORI_TRACE:the best thing that can be said of the picture is that it does have a few cute moments .
PURE_TRACE:best thing said picture cute moments
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:the film is a blunt indictment , part of a perhaps surreal campaign to bring kissinger to trial for crimes against humanity .
PURE_TRACE:film blunt indictment part perhaps surreal campaign bring kissinger trial crimes humanity
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:with or without the sex , a wonderful tale of love and destiny , told well by a master storyteller
PURE_TRACE:without sex wonderful tale love destiny told well master storyteller
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:too much of nemesis has a tired , talky feel .
PURE_TRACE:much nemesis tired talky feel
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:greene delivers a typically solid performance in a role that is a bit of a departure from the noble characters he has played in the past , and he is matched by schweig , who carries the film on his broad , handsome shoulders .
PURE_TRACE:greene delivers typically solid performance role bit departure noble characters played past matched schweig carries film broad handsome shoulders
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the film feels formulaic , its plot and pacing typical hollywood war-movie stuff , while the performances elicit more of a sense of deja vu than awe .
PURE_TRACE:film feels formulaic plot pacing typical hollywood war-movie stuff performances elicit sense deja vu awe
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the director mostly plays it straight , turning leys' fable into a listless climb down the social ladder .
PURE_TRACE:director mostly plays straight turning leys' fable listless climb social ladder
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:muddled , melodramatic paranormal romance is an all-time low for kevin costner .
PURE_TRACE:muddled melodramatic paranormal romance all-time low kevin costner
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:mindless and boring martial arts and gunplay with too little excitement and zero compelling storyline .
PURE_TRACE:mindless boring martial arts gunplay little excitement zero compelling storyline
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:suffers from a decided lack of creative storytelling .
PURE_TRACE:suffers decided lack creative storytelling
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:when in doubt , the film ratchets up the stirring soundtrack , throws in a fish-out-of-water gag and lets the cliched dialogue rip . or else a doggie winks .
PURE_TRACE:doubt film ratchets stirring soundtrack throws fish-out-of-water gag lets cliched dialogue rip else doggie winks
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a particularly joyless , and exceedingly dull , period coming-of-age tale .
PURE_TRACE:particularly joyless exceedingly dull period coming-of-age tale
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:both stars manage to be funny , but , like the recent i spy , the star chemistry begs the question of whether random gags add up to a movie .
PURE_TRACE:stars manage funny like recent spy star chemistry begs question whether random gags add movie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:thought-provoking and stylish , if also somewhat hermetic .
PURE_TRACE:thought-provoking stylish also somewhat hermetic
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the ending does leave you unfulfilled , but these are performances to enjoy in a memorable ensemble piece .
PURE_TRACE:ending leave unfulfilled performances enjoy memorable ensemble piece
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:it's immensely ambitious , different than anything that's been done before and amazingly successful in terms of what it's trying to do .
PURE_TRACE:immensely ambitious different anything that's done amazingly successful terms trying
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an enthralling aesthetic experience , one that's steeped in mystery and a ravishing , baroque beauty .
PURE_TRACE:enthralling aesthetic experience one that's steeped mystery ravishing baroque beauty
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:janey forgets about her other obligations , leading to a tragedy which is somehow guessable from the first few minutes , maybe because it echoes the by now intolerable morbidity of so many recent movies .
PURE_TRACE:janey forgets obligations leading tragedy somehow guessable first minutes maybe echoes intolerable morbidity many recent movies
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a film neither bitter nor sweet , neither romantic nor comedic , neither warm nor fuzzy .
PURE_TRACE:film neither bitter sweet neither romantic comedic neither warm fuzzy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:by halfway through this picture i was beginning to hate it , and , of course , feeling guilty for it . . . . then , miracle of miracles , the movie does a flip-flop .
PURE_TRACE:halfway picture beginning hate course feeling guilty miracle miracles movie flip-flop
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:seems like someone going through the motions .
PURE_TRACE:seems like someone going motions
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:we have poignancy jostling against farce , thoughtful dialogue elbowed aside by one-liners , and a visual style that incorporates rotoscope animation for no apparent reason except , maybe , that it looks neat .
PURE_TRACE:poignancy jostling farce thoughtful dialogue elbowed aside one-liners visual style incorporates rotoscope animation apparent reason except maybe looks neat
LABEL:0
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this is a film tailor-made for those who when they were in high school would choose the cliff-notes over reading a full-length classic .
PURE_TRACE:film tailor-made high school would choose cliff-notes reading full-length classic
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a fleet-footed and pleasingly upbeat family diversion .
PURE_TRACE:fleet-footed pleasingly upbeat family diversion
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a delicious and delicately funny look at the residents of a copenhagen neighborhood coping with the befuddling complications life tosses at them .
PURE_TRACE:delicious delicately funny look residents copenhagen neighborhood coping befuddling complications life tosses
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:disney aficionados will notice distinct parallels between this story and the 1971 musical " bedknobs and broomsticks , " which also dealt with british children rediscovering the power of fantasy during wartime .
PURE_TRACE:disney aficionados notice distinct parallels story 1971 musical bedknobs broomsticks also dealt british children rediscovering power fantasy wartime
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an intriguing cinematic omnibus and round-robin that occasionally is more interesting in concept than in execution .
PURE_TRACE:intriguing cinematic omnibus round-robin occasionally interesting concept execution
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:less dizzying than just dizzy , the jaunt is practically over before it begins .
PURE_TRACE:less dizzying dizzy jaunt practically begins
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:it's tough to watch , but it's a fantastic movie .
PURE_TRACE:tough watch fantastic movie
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:a fairly harmless but ultimately lifeless feature-length afterschool special .
PURE_TRACE:fairly harmless ultimately lifeless feature-length afterschool special
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:at its best early on as it plays the culture clashes between the brothers .
PURE_TRACE:best early plays culture clashes brothers
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the movie is essentially a series of fleetingly interesting actors' moments .
PURE_TRACE:movie essentially series fleetingly interesting actors' moments
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:unfortunately , as a writer , mr . montias isn't nearly as good to his crew as he is as a director or actor .
PURE_TRACE:unfortunately writer mr montias nearly good crew director actor
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i suspect this is the kind of production that would have been funnier if the director had released the outtakes theatrically and used the film as a bonus feature on the dvd .
PURE_TRACE:suspect kind production would funnier director released outtakes theatrically used film bonus feature dvd
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the magic of the film lies not in the mysterious spring but in the richness of its performances .
PURE_TRACE:magic film lies mysterious spring richness performances
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a rote exercise in both animation and storytelling .
PURE_TRACE:rote exercise animation storytelling
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:although it tries to be much more , it's really just another major league .
PURE_TRACE:although tries much really another major league
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:below is well below expectations .
PURE_TRACE:well expectations
LABEL:0
L1_TRACE:['S', 1, 1, 'P']
=======================================
ORI_TRACE:it's a pedestrian , flat drama that screams out 'amateur' in almost every frame .
PURE_TRACE:pedestrian flat drama screams 'amateur' almost every frame
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:has nothing good to speak about other than the fact that it is relatively short , tries its best to hide the fact that seagal's overweight and out of shape .
PURE_TRACE:nothing good speak fact relatively short tries best hide fact seagal's overweight shape
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ou've got to love a disney pic with as little cleavage as this one has , and a heroine as feisty and principled as jane .
PURE_TRACE:ou've got love disney pic little cleavage one heroine feisty principled jane
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:all right , so it's not a brilliant piece of filmmaking , but it is a funny ( sometimes hilarious ) comedy with a deft sense of humor about itself , a playful spirit and a game cast .
PURE_TRACE:right brilliant piece filmmaking funny sometimes hilarious comedy deft sense humor playful spirit game cast
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:for all its visual panache and compelling supporting characters , the heart of the film rests in the relationship between sullivan and his son .
PURE_TRACE:visual panache compelling supporting characters heart film rests relationship sullivan son
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:. . . one resurrection too many .
PURE_TRACE:one resurrection many
LABEL:0
L1_TRACE:['S', 1, 1, 1, 'P']
=======================================
ORI_TRACE:while it's genuinely cool to hear characters talk about early rap records ( sugar hill gang , etc . ) , the constant referencing of hip-hop arcana can alienate even the savviest audiences .
PURE_TRACE:genuinely cool hear characters talk early rap records sugar hill gang etc constant referencing hip-hop arcana alienate even savviest audiences
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:admirers of director abel ferrara may be relieved that his latest feature , r xmas , marks a modest if encouraging return to form .
PURE_TRACE:admirers director abel ferrara may relieved latest feature r xmas marks modest encouraging return form
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an absorbing , slice-of-depression life that touches nerves and rings true .
PURE_TRACE:absorbing slice-of-depression life touches nerves rings true
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the low-key direction is pleasingly emphatic in this properly intense , claustrophobic tale of obsessive love .
PURE_TRACE:low-key direction pleasingly emphatic properly intense claustrophobic tale obsessive love
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a film centering on a traditional indian wedding in contemporary new delhi may not sound like specialized fare , but mira nair's film is an absolute delight for all audiences .
PURE_TRACE:film centering traditional indian wedding contemporary new delhi may sound like specialized fare mira nair's film absolute delight audiences
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:credit director ramsay for taking the sometimes improbable story and making it feel realistic .
PURE_TRACE:credit director ramsay taking sometimes improbable story making feel realistic
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:intelligent , caustic take on a great writer and dubious human being .
PURE_TRACE:intelligent caustic take great writer dubious human
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:only a few minutes elapse before the daddy of all slashers arrives , still with the boiler suit and white mask , which look remarkably clean for a guy who has been mass-murdering since 1978 but has never been seen doing laundry .
PURE_TRACE:minutes elapse daddy slashers arrives still boiler suit white mask look remarkably clean guy mass-murdering since 1978 never seen laundry
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:true to its animatronic roots : . . . as stiff , ponderous and charmless as a mechanical apparatus . . . 'the country bears' should never have been brought out of hibernation .
PURE_TRACE:true animatronic roots stiff ponderous charmless mechanical apparatus 'the country bears' never brought hibernation
LABEL:0
L1_TRACE:['S', 1, 1, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the very simple story seems too simple and the working out of the plot almost arbitrary .
PURE_TRACE:simple story seems simple working plot almost arbitrary
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what was once original has been co-opted so frequently that it now seems pedestrian .
PURE_TRACE:original co-opted frequently seems pedestrian
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:director david jacobson gives dahmer a consideration that the murderer never game his victims .
PURE_TRACE:director david jacobson gives dahmer consideration murderer never game victims
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:fresh and raw like a blown-out vein , narc takes a walking-dead , cop-flick subgenre and beats new life into it .
PURE_TRACE:fresh raw like blown-out vein narc takes walking-dead cop-flick subgenre beats new life
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the worst kind of independent ; the one where actors play dress down hicks and ponderously mope around trying to strike lightning as captured by their 1970s predecessors
PURE_TRACE:worst kind independent one actors play dress hicks ponderously mope around trying strike lightning captured 1970s predecessors
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:wouldn't it be funny if a bunch of allied soldiers went undercover as women in a german factory during world war ii ? um , no . but here's a movie about it anyway .
PURE_TRACE:funny bunch allied soldiers went undercover women german factory world war ii ? um here's movie anyway
LABEL:0
L1_TRACE:['S', 1, 1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a very charming and funny movie .
PURE_TRACE:charming funny movie
LABEL:1
L1_TRACE:['S', 0, 0, 0, 'P']
=======================================
ORI_TRACE:the mothman prophecies is best when illustrating the demons bedevilling the modern masculine journey .
PURE_TRACE:mothman prophecies best illustrating demons bedevilling modern masculine journey
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it proves quite compelling as an intense , brooding character study .
PURE_TRACE:proves quite compelling intense brooding character study
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a movie that the less charitable might describe as a castrated cross between highlander and lolita .
PURE_TRACE:movie less charitable might describe castrated cross highlander lolita
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:genuinely touching because it's realistic about all kinds of love .
PURE_TRACE:genuinely touching realistic kinds love
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:time stands still in more ways that one in clockstoppers , a sci-fi thriller as lazy as it is interminable .
PURE_TRACE:time stands still ways one clockstoppers sci-fi thriller lazy interminable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:as befits its title , this pg-13-rated piffle is ultimately as threatening as the snuggle fabric softener bear .
PURE_TRACE:befits title pg-13-rated piffle ultimately threatening snuggle fabric softener bear
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:for its 100 minutes running time , you'll wait in vain for a movie to happen .
PURE_TRACE:100 minutes running time wait vain movie happen
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:predictable and cloying , though brown sugar is so earnest in its yearning for the days before rap went nihilistic that it summons more spirit and bite than your average formulaic romantic quadrangle .
PURE_TRACE:predictable cloying though brown sugar earnest yearning days rap went nihilistic summons spirit bite average formulaic romantic quadrangle
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:no film could possibly be more contemptuous of the single female population .
PURE_TRACE:film could possibly contemptuous single female population
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:although some viewers will not be able to stomach so much tongue-in-cheek weirdness , those who do will have found a cult favorite to enjoy for a lifetime .
PURE_TRACE:although viewers able stomach much tongue-in-cheek weirdness found cult favorite enjoy lifetime
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:it excels because , unlike so many other hollywood movies of its ilk , it offers hope .
PURE_TRACE:excels unlike many hollywood movies ilk offers hope
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:pure cinematic intoxication , a wildly inventive mixture of comedy and melodrama , tastelessness and swooning elegance .
PURE_TRACE:pure cinematic intoxication wildly inventive mixture comedy melodrama tastelessness swooning elegance
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a well-crafted film that is all the more remarkable because it achieves its emotional power and moments of revelation with restraint and a delicate ambiguity .
PURE_TRACE:well-crafted film remarkable achieves emotional power moments revelation restraint delicate ambiguity
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:just about the surest bet for an all-around good time at the movies this summer .
PURE_TRACE:surest bet all-around good time movies summer
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a remarkably solid and subtly satirical tour de force .
PURE_TRACE:remarkably solid subtly satirical tour de force
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:although estela bravo's documentary is cloyingly hagiographic in its portrait of cuban leader fidel castro , it's still a guilty pleasure to watch .
PURE_TRACE:although estela bravo's documentary cloyingly hagiographic portrait cuban leader fidel castro still guilty pleasure watch
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:as a rumor of angels reveals itself to be a sudsy tub of supernatural hokum , not even ms . redgrave's noblest efforts can redeem it from hopeless sentimentality .
PURE_TRACE:rumor angels reveals sudsy tub supernatural hokum even ms redgrave's noblest efforts redeem hopeless sentimentality
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:a high-minded snoozer .
PURE_TRACE:high-minded snoozer
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:this is a dark , gritty , sometimes funny little gem .
PURE_TRACE:dark gritty sometimes funny little gem
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a thinly veiled excuse for wilson to play his self-deprecating act against murphy's well-honed prima donna shtick .
PURE_TRACE:thinly veiled excuse wilson play self-deprecating act murphy's well-honed prima donna shtick
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a perfectly pleasant if slightly pokey comedy .
PURE_TRACE:perfectly pleasant slightly pokey comedy
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's nothing remotely topical or sexy here .
PURE_TRACE:there's nothing remotely topical sexy
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what could have become just another cautionary fable is allowed to play out as a clever , charming tale â as pleasantly in its own way as its self-dramatizing characters .
PURE_TRACE:could become another cautionary fable allowed play clever charming tale â pleasantly way self-dramatizing characters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:vera has created a provocative , absorbing drama that reveals the curse of a self-hatred instilled by rigid social mores .
PURE_TRACE:vera created provocative absorbing drama reveals curse self-hatred instilled rigid social mores
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:isn't quite the equal of woo's best earlier work , but it's easily his finest american film . . . comes close to recapturing the brilliance of his hong kong films .
PURE_TRACE:quite equal woo's best earlier work easily finest american film comes close recapturing brilliance hong kong films
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:at its best , this is grand-scale moviemaking for a larger-than-life figure , an artist who has been awarded mythic status in contemporary culture .
PURE_TRACE:best grand-scale moviemaking larger-than-life figure artist awarded mythic status contemporary culture
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a much more successful translation than its most famous previous film adaptation , writer-director anthony friedman's similarly updated 1970 british production .
PURE_TRACE:much successful translation famous previous film adaptation writer-director anthony friedman's similarly updated 1970 british production
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:the story the movie tells is of brian de palma's addiction to the junk-calorie suspense tropes that have all but ruined his career .
PURE_TRACE:story movie tells brian de palma's addiction junk-calorie suspense tropes ruined career
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 'N']
=======================================
ORI_TRACE:the sundance film festival has become so buzz-obsessed that fans and producers descend upon utah each january to ferret out the next great thing . 'tadpole' was one of the films so declared this year , but it's really more of the next pretty good thing .
PURE_TRACE:sundance film festival become buzz-obsessed fans producers descend upon utah january ferret next great thing 'tadpole' one films declared year really next pretty good thing
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a movie that hovers somewhere between an acute character study and a trite power struggle .
PURE_TRACE:movie hovers somewhere acute character study trite power struggle
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what happens when something goes bump in the night and nobody cares ?
PURE_TRACE:happens something goes bump night nobody cares ?
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:about the only thing to give the movie points for is bravado -- to take an entirely stale concept and push it through the audience's meat grinder one more time .
PURE_TRACE:thing give movie points bravado take entirely stale concept push audience's meat grinder one time
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:still rapturous after all these years , cinema paradiso stands as one of the great films about movie love .
PURE_TRACE:still rapturous years cinema paradiso stands one great films movie love
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:first-time director joÃ£o pedro rodrigues' unwillingness to define his hero's background or motivations becomes more and more frustrating as the film goes on .
PURE_TRACE:first-time director joÃ£o pedro rodrigues' unwillingness define hero's background motivations becomes frustrating film goes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ends up being mostly about ravishing costumes , eye-filling , wide-screen production design and joan's wacky decision to stand by her man , no matter how many times he demonstrates that he's a disloyal satyr .
PURE_TRACE:ends mostly ravishing costumes eye-filling wide-screen production design joan's wacky decision stand man matter many times demonstrates he's disloyal satyr
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 0, 1, 1, 'P']
=======================================
ORI_TRACE:what would jesus do if he was a film director ? he'd create a movie better than this .
PURE_TRACE:would jesus film director ? he'd create movie better
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a lame romantic comedy about an unsympathetic character and someone who would not likely be so stupid as to get involved with her .
PURE_TRACE:lame romantic comedy unsympathetic character someone would likely stupid get involved
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:move over bond ; this girl deserves a sequel .
PURE_TRACE:move bond girl deserves sequel
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:given too much time to consider the looseness of the piece , the picture begins to resemble the shapeless , grasping actors' workshop that it is .
PURE_TRACE:given much time consider looseness piece picture begins resemble shapeless grasping actors' workshop
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:you come away from his film overwhelmed , hopeful and , perhaps paradoxically , illuminated .
PURE_TRACE:come away film overwhelmed hopeful perhaps paradoxically illuminated
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 0, 0, 'P']
=======================================
ORI_TRACE:a gently funny , sweetly adventurous film that makes you feel genuinely good , that is to say , entirely unconned by false sentiment or sharp , overmanipulative hollywood practices .
PURE_TRACE:gently funny sweetly adventurous film makes feel genuinely good say entirely unconned false sentiment sharp overmanipulative hollywood practices
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:best indie of the year , so far .
PURE_TRACE:best indie year far
LABEL:1
L1_TRACE:['S', 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there's something with potential here , but the movie decides , like lavinia , to go the conservative route .
PURE_TRACE:there's something potential movie decides like lavinia go conservative route
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:not a cozy or ingratiating work , but it's challenging , sometimes clever , and always interesting , and those are reasons enough to see it .
PURE_TRACE:cozy ingratiating work challenging sometimes clever always interesting reasons enough see
LABEL:1
L1_TRACE:['S', 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a tedious parable about honesty and good sportsmanship .
PURE_TRACE:tedious parable honesty good sportsmanship
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 'P']
=======================================
ORI_TRACE:this engrossing , characteristically complex tom clancy thriller is shifty in the manner in which it addresses current terrorism anxieties and sidesteps them at the same time .
PURE_TRACE:engrossing characteristically complex tom clancy thriller shifty manner addresses current terrorism anxieties sidesteps time
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:too silly to be frightening , too stolid to be funny , it projects the same lazy affability as its nominal star , david arquette .
PURE_TRACE:silly frightening stolid funny projects lazy affability nominal star david arquette
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:has its share of arresting images .
PURE_TRACE:share arresting images
LABEL:1
L1_TRACE:['S', 1, 1, 0, 'P']
=======================================
ORI_TRACE:as crimes go , writer-director michael kalesniko's how to kill your neighbor's dog is slight but unendurable .
PURE_TRACE:crimes go writer-director michael kalesniko's kill neighbor's dog slight unendurable
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:what madonna does here can't properly be called acting -- more accurately , it's moving and it's talking and it's occasionally gesturing , sometimes all at once .
PURE_TRACE:madonna can't properly called acting accurately moving talking occasionally gesturing sometimes
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:all in all , there's only one thing to root for : expulsion for everyone .
PURE_TRACE:there's one thing root expulsion everyone
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:expect the same-old , lame-old slasher nonsense , just with different scenery .
PURE_TRACE:expect same-old lame-old slasher nonsense different scenery
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:ms . seigner and mr . serrault bring fresh , unforced naturalism to their characters .
PURE_TRACE:ms seigner mr serrault bring fresh unforced naturalism characters
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:there are cheesy backdrops , ridiculous action sequences , and many tired jokes about men in heels .
PURE_TRACE:cheesy backdrops ridiculous action sequences many tired jokes men heels
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:a dazzling dream of a documentary .
PURE_TRACE:dazzling dream documentary
LABEL:1
L1_TRACE:['S', 0, 0, 0, 'P']
=======================================
ORI_TRACE:a marvellous journey from childhood idealism to adolescent self-absorption .
PURE_TRACE:marvellous journey childhood idealism adolescent self-absorption
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:in visual fertility treasure planet rivals the top japanese animations of recent vintage .
PURE_TRACE:visual fertility treasure planet rivals top japanese animations recent vintage
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:manages to be somewhat well-acted , not badly art-directed and utterly unengaging no matter how hard it tries to be thrilling , touching or , yikes , uproarious .
PURE_TRACE:manages somewhat well-acted badly art-directed utterly unengaging matter hard tries thrilling touching yikes uproarious
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:the film's final hour , where nearly all the previous unseen material resides , is unconvincing soap opera that tornatore was right to cut .
PURE_TRACE:film's final hour nearly previous unseen material resides unconvincing soap opera tornatore right cut
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:at best this is a film for the under-7 crowd . but it would be better to wait for the video . and a very rainy day .
PURE_TRACE:best film under-7 crowd would better wait video rainy day
LABEL:0
L1_TRACE:['S', 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 'N']
=======================================
ORI_TRACE:a baffling misfire , and possibly the weakest movie woody allen has made in the last twenty years .
PURE_TRACE:baffling misfire possibly weakest movie woody allen made last twenty years
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:christina ricci comedy about sympathy , hypocrisy and love is a misfire .
PURE_TRACE:christina ricci comedy sympathy hypocrisy love misfire
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 1, 'N']
=======================================
ORI_TRACE:the action is reasonably well-done . . . yet story , character and comedy bits are too ragged to ever fit smoothly together .
PURE_TRACE:action reasonably well-done yet story character comedy bits ragged ever fit smoothly together
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:i didn't believe for a moment in these villains or their plot .
PURE_TRACE:believe moment villains plot
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:all in all , brown sugar is a satisfying well-made romantic comedy that's both charming and well acted . it will guarantee to have you leaving the theater with a smile on your face .
PURE_TRACE:brown sugar satisfying well-made romantic comedy that's charming well acted guarantee leaving theater smile face
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:fulford-wierzbicki . . . deftly captures the wise-beyond-her-years teen .
PURE_TRACE:fulford-wierzbicki deftly captures wise-beyond-her-years teen
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 'P']
=======================================
ORI_TRACE:some episodes work , some don't .
PURE_TRACE:episodes work
LABEL:0
L1_TRACE:['S', 1, 1, 'N']
=======================================
ORI_TRACE:the bland outweighs the nifty , and cletis tout never becomes the clever crime comedy it thinks it is .
PURE_TRACE:bland outweighs nifty cletis tout never becomes clever crime comedy thinks
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:this movie may not have the highest production values you've ever seen , but it's the work of an artist , one whose view of america , history and the awkwardness of human life is generous and deep .
PURE_TRACE:movie may highest production values ever seen work artist one whose view america history awkwardness human life generous deep
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:finally coming down off of miramax's deep shelves after a couple of aborted attempts , waking up in reno makes a strong case for letting sleeping dogs lie .
PURE_TRACE:finally coming miramax's deep shelves couple aborted attempts waking reno makes strong case letting sleeping dogs lie
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']
=======================================
ORI_TRACE:despite these annoyances , the capable clayburgh and tambor really do a great job of anchoring the characters in the emotional realities of middle age .
PURE_TRACE:despite annoyances capable clayburgh tambor really great job anchoring characters emotional realities middle age
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:a new film from bill plympton , the animation master , is always welcome .
PURE_TRACE:new film bill plympton animation master always welcome
LABEL:1
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 0, 'P']
=======================================
ORI_TRACE:maelstrom is strange and compelling , engrossing and different , a moral tale with a twisted sense of humor .
PURE_TRACE:maelstrom strange compelling engrossing different moral tale twisted sense humor
LABEL:1
L1_TRACE:['S', 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:it's a wonderful , sobering , heart-felt drama .
PURE_TRACE:wonderful sobering heart-felt drama
LABEL:1
L1_TRACE:['S', 0, 0, 0, 0, 'P']
=======================================
ORI_TRACE:an amalgam of the fugitive , blade runner , and total recall , only without much energy or tension .
PURE_TRACE:amalgam fugitive blade runner total recall without much energy tension
LABEL:0
L1_TRACE:['S', 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 'N']

Process finished with exit code 0

